Measurement of the Per Cavity Energy Recovery Efficiency in the Single Turn CBETA Configuration

Prior to establishing operation of the world's first mulit-turn superconducting Energy Recovery Linac, (ERL) the Cornell-BNL Energy Recovery Test Accelerator (CBETA) was configured for one turn energy recovery. In this setup, direct measurement of the beam loading in each of the main linac cavities demonstrated high energy recovery efficiency. Specifically, a total one-turn power balance efficiency of 99.4%, with per cavity power balances ranging from 99.2-99.8%, was measured. When accounting for small particle losses occurring in the path length adjustment sections of the return loop, this corresponds to per cavity single particle energy recovery efficiencies ranging from 99.8 to 100.5%. A maximum current of 70 microamps was energy recovered, limited by radiation shielding of the beam stop in its preliminary installation.

==> Data_Analysis/data/70microamp_data.txt <==
05-Jul-2019 22:25:59	0.176000
05-Jul-2019 22:25:59	0.356364
05-Jul-2019 22:26:00	0.506667
05-Jul-2019 22:26:00	0.350769
05-Jul-2019 22:26:00	0.217143
05-Jul-2019 22:26:00	0.240000
05-Jul-2019 22:26:00	0.260000
05-Jul-2019 22:26:00	0.192941
05-Jul-2019 22:26:00	0.133333
05-Jul-2019 22:26:00	0.113684
05-Jul-2019 22:26:00	0.096000
05-Jul-2019 22:26:00	0.064000
05-Jul-2019 22:26:01	0.032000
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	0.144000
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:01	0.160000
05-Jul-2019 22:26:01	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:02	0.160000
05-Jul-2019 22:26:02	NaN
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	0.240000
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	0.032000
05-Jul-2019 22:26:03	0.192000
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:03	NaN
05-Jul-2019 22:26:04	0.192000
05-Jul-2019 22:26:04	0.048000
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:04	0.040000
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:04	0.064000
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:04	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:05	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:06	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:07	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:08	NaN
05-Jul-2019 22:26:09	0.111999
05-Jul-2019 22:26:09	0.015999
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	0.287999
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:09	NaN
05-Jul-2019 22:26:10	NaN
05-Jul-2019 22:26:10	0.048000
05-Jul-2019 22:26:10	NaN
05-Jul-2019 22:26:10	0.152000
05-Jul-2019 22:26:10	0.111999
05-Jul-2019 22:26:10	0.208000
05-Jul-2019 22:26:10	NaN
05-Jul-2019 22:26:10	0.328000
05-Jul-2019 22:26:10	0.352000
05-Jul-2019 22:26:10	0.272000
05-Jul-2019 22:26:11	NaN
05-Jul-2019 22:26:11	0.368000
05-Jul-2019 22:26:11	0.544000
05-Jul-2019 22:26:11	0.360000
05-Jul-2019 22:26:11	0.176000
05-Jul-2019 22:26:11	0.344000
05-Jul-2019 22:26:11	0.512000
05-Jul-2019 22:26:11	0.368000
05-Jul-2019 22:26:12	0.224000
05-Jul-2019 22:26:12	0.368000
05-Jul-2019 22:26:12	0.512000
05-Jul-2019 22:26:12	0.416000
05-Jul-2019 22:26:12	0.320000
05-Jul-2019 22:26:12	0.368000
05-Jul-2019 22:26:12	0.416000
05-Jul-2019 22:26:12	0.368000
05-Jul-2019 22:26:12	0.320000
05-Jul-2019 22:26:12	0.296000
05-Jul-2019 22:26:13	0.272000
05-Jul-2019 22:26:13	0.328000
05-Jul-2019 22:26:13	0.383999
05-Jul-2019 22:26:13	0.175999
05-Jul-2019 22:26:13	NaN
05-Jul-2019 22:26:13	0.120000
05-Jul-2019 22:26:13	0.272000
05-Jul-2019 22:26:13	0.104000
05-Jul-2019 22:26:13	NaN
05-Jul-2019 22:26:13	0.040000
05-Jul-2019 22:26:14	0.144000
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:14	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:15	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:16	0.048000
05-Jul-2019 22:26:16	NaN
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	0.056000
05-Jul-2019 22:26:17	0.144000
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	0.144000
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:17	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	0.128000
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:18	NaN
05-Jul-2019 22:26:19	0.064000
05-Jul-2019 22:26:19	NaN
05-Jul-2019 22:26:19	NaN
05-Jul-2019 22:26:19	NaN
05-Jul-2019 22:26:19	0.336000
05-Jul-2019 22:26:19	0.192000
05-Jul-2019 22:26:19	0.048000
05-Jul-2019 22:26:19	0.240000
05-Jul-2019 22:26:19	0.432000
05-Jul-2019 22:26:19	0.304000
05-Jul-2019 22:26:20	0.176000
05-Jul-2019 22:26:20	NaN
05-Jul-2019 22:26:20	NaN
05-Jul-2019 22:26:20	0.528000
05-Jul-2019 22:26:20	0.512000
05-Jul-2019 22:26:20	0.576000
05-Jul-2019 22:26:20	0.639999
05-Jul-2019 22:26:20	0.752000
05-Jul-2019 22:26:20	0.864000
05-Jul-2019 22:26:20	0.896000
05-Jul-2019 22:26:21	0.928000
05-Jul-2019 22:26:21	1.176000
05-Jul-2019 22:26:21	1.424000
05-Jul-2019 22:26:21	1.336000
05-Jul-2019 22:26:21	1.248000
05-Jul-2019 22:26:21	1.520000
05-Jul-2019 22:26:21	1.792000
05-Jul-2019 22:26:21	1.728000
05-Jul-2019 22:26:21	1.664000
05-Jul-2019 22:26:21	1.896000
05-Jul-2019 22:26:22	2.128000
05-Jul-2019 22:26:22	2.120000
05-Jul-2019 22:26:22	2.112001
05-Jul-2019 22:26:22	2.208001
05-Jul-2019 22:26:22	2.304001
05-Jul-2019 22:26:22	2.392001
05-Jul-2019 22:26:22	2.480001
05-Jul-2019 22:26:22	2.632001
05-Jul-2019 22:26:22	2.784001
05-Jul-2019 22:26:22	2.808001
05-Jul-2019 22:26:23	2.832001
05-Jul-2019 22:26:23	2.896001
05-Jul-2019 22:26:23	2.960001
05-Jul-2019 22:26:23	3.016001
05-Jul-2019 22:26:23	3.072001
05-Jul-2019 22:26:23	3.112000
05-Jul-2019 22:26:23	3.152000
05-Jul-2019 22:26:23	3.288000
05-Jul-2019 22:26:24	3.424000
05-Jul-2019 22:26:24	3.472000
05-Jul-2019 22:26:24	3.520000
05-Jul-2019 22:26:24	3.632000
05-Jul-2019 22:26:24	3.744000
05-Jul-2019 22:26:24	3.847999
05-Jul-2019 22:26:24	3.951999
05-Jul-2019 22:26:24	4.087999
05-Jul-2019 22:26:24	4.223999
05-Jul-2019 22:26:24	4.207999
05-Jul-2019 22:26:25	4.191999
05-Jul-2019 22:26:25	4.439999
05-Jul-2019 22:26:25	4.687999
05-Jul-2019 22:26:25	4.592000
05-Jul-2019 22:26:25	4.496000
05-Jul-2019 22:26:25	4.800000
05-Jul-2019 22:26:25	5.103999
05-Jul-2019 22:26:25	5.039999
05-Jul-2019 22:26:26	4.976000
05-Jul-2019 22:26:26	5.144000
05-Jul-2019 22:26:26	5.312000
05-Jul-2019 22:26:26	5.304000
05-Jul-2019 22:26:26	5.296000
05-Jul-2019 22:26:26	5.336000
05-Jul-2019 22:26:26	5.376000
05-Jul-2019 22:26:26	5.448000
05-Jul-2019 22:26:26	5.520000
05-Jul-2019 22:26:26	5.472000
05-Jul-2019 22:26:27	5.424001
05-Jul-2019 22:26:27	5.648001
05-Jul-2019 22:26:27	5.872001
05-Jul-2019 22:26:27	5.768001
05-Jul-2019 22:26:27	5.664001
05-Jul-2019 22:26:27	5.912001
05-Jul-2019 22:26:27	6.160001
05-Jul-2019 22:26:27	6.000001
05-Jul-2019 22:26:27	5.840002
05-Jul-2019 22:26:27	6.064002
05-Jul-2019 22:26:28	6.288001
05-Jul-2019 22:26:28	6.232001
05-Jul-2019 22:26:28	6.176001
05-Jul-2019 22:26:28	6.264001
05-Jul-2019 22:26:28	6.352001
05-Jul-2019 22:26:28	6.384001
05-Jul-2019 22:26:28	6.416001
05-Jul-2019 22:26:28	6.456001
05-Jul-2019 22:26:28	6.496001
05-Jul-2019 22:26:28	6.520002
05-Jul-2019 22:26:29	6.544002
05-Jul-2019 22:26:29	6.624001
05-Jul-2019 22:26:29	6.704001
05-Jul-2019 22:26:29	6.760001
05-Jul-2019 22:26:29	6.816001
05-Jul-2019 22:26:29	6.848001
05-Jul-2019 22:26:29	6.880001
05-Jul-2019 22:26:29	6.992001
05-Jul-2019 22:26:30	7.104000
05-Jul-2019 22:26:30	7.120000
05-Jul-2019 22:26:30	7.136000
05-Jul-2019 22:26:30	7.248000
05-Jul-2019 22:26:30	7.360001
05-Jul-2019 22:26:30	7.456000
05-Jul-2019 22:26:30	7.552000
05-Jul-2019 22:26:30	7.704000
05-Jul-2019 22:26:30	7.856001
05-Jul-2019 22:26:30	7.896000
05-Jul-2019 22:26:31	7.936000
05-Jul-2019 22:26:31	8.200000
05-Jul-2019 22:26:31	8.464000
05-Jul-2019 22:26:31	8.328000
05-Jul-2019 22:26:31	8.192000
05-Jul-2019 22:26:31	8.464000
05-Jul-2019 22:26:31	8.736001
05-Jul-2019 22:26:31	8.640000
05-Jul-2019 22:26:31	8.544000
05-Jul-2019 22:26:31	8.712000
05-Jul-2019 22:26:32	8.880001
05-Jul-2019 22:26:32	8.848001
05-Jul-2019 22:26:32	8.816001
05-Jul-2019 22:26:32	8.872000
05-Jul-2019 22:26:32	8.928000
05-Jul-2019 22:26:32	9.032000
05-Jul-2019 22:26:32	9.136000
05-Jul-2019 22:26:32	9.120000
05-Jul-2019 22:26:32	9.104000
05-Jul-2019 22:26:32	9.304000
05-Jul-2019 22:26:33	9.504000
05-Jul-2019 22:26:33	9.368000
05-Jul-2019 22:26:33	9.232000
05-Jul-2019 22:26:33	9.472000
05-Jul-2019 22:26:33	9.712000
05-Jul-2019 22:26:33	9.560000
05-Jul-2019 22:26:33	9.408000
05-Jul-2019 22:26:33	9.528000
05-Jul-2019 22:26:33	9.648000
05-Jul-2019 22:26:33	9.568000
05-Jul-2019 22:26:34	9.488000
05-Jul-2019 22:26:34	9.520000
05-Jul-2019 22:26:34	9.551999
05-Jul-2019 22:26:34	9.551999
05-Jul-2019 22:26:34	9.551999
05-Jul-2019 22:26:34	9.448000
05-Jul-2019 22:26:34	9.344000
05-Jul-2019 22:26:34	9.495999
05-Jul-2019 22:26:34	9.647999
05-Jul-2019 22:26:34	9.455999
05-Jul-2019 22:26:35	9.263999
05-Jul-2019 22:26:35	9.456000
05-Jul-2019 22:26:35	9.648000
05-Jul-2019 22:26:35	9.448000
05-Jul-2019 22:26:35	9.248000
05-Jul-2019 22:26:35	9.391999
05-Jul-2019 22:26:35	9.535999
05-Jul-2019 22:26:35	9.487999
05-Jul-2019 22:26:35	9.439999
05-Jul-2019 22:26:35	9.567999
05-Jul-2019 22:26:36	9.696000
05-Jul-2019 22:26:36	9.736000
05-Jul-2019 22:26:36	9.776000
05-Jul-2019 22:26:36	9.752000
05-Jul-2019 22:26:36	9.728000
05-Jul-2019 22:26:36	9.840000
05-Jul-2019 22:26:36	9.952000
05-Jul-2019 22:26:36	9.824000
05-Jul-2019 22:26:36	9.696000
05-Jul-2019 22:26:36	9.928000
05-Jul-2019 22:26:37	10.160000
05-Jul-2019 22:26:37	10.032000
05-Jul-2019 22:26:37	9.904000
05-Jul-2019 22:26:37	10.112000
05-Jul-2019 22:26:37	10.320001
05-Jul-2019 22:26:37	10.232001
05-Jul-2019 22:26:37	10.144001
05-Jul-2019 22:26:37	10.272001
05-Jul-2019 22:26:37	10.400001
05-Jul-2019 22:26:37	10.360001
05-Jul-2019 22:26:38	10.320001
05-Jul-2019 22:26:38	10.384000
05-Jul-2019 22:26:38	10.448000
05-Jul-2019 22:26:38	10.648000
05-Jul-2019 22:26:38	10.848000
05-Jul-2019 22:26:38	10.816000
05-Jul-2019 22:26:38	10.784000
05-Jul-2019 22:26:38	11.048000
05-Jul-2019 22:26:38	11.312000
05-Jul-2019 22:26:38	11.216000
05-Jul-2019 22:26:39	11.120000
05-Jul-2019 22:26:39	11.376000
05-Jul-2019 22:26:39	11.632000
05-Jul-2019 22:26:39	11.575999
05-Jul-2019 22:26:39	11.519999
05-Jul-2019 22:26:39	11.728000
05-Jul-2019 22:26:39	11.936000
05-Jul-2019 22:26:39	11.984000
05-Jul-2019 22:26:40	12.032000
05-Jul-2019 22:26:40	12.088000
05-Jul-2019 22:26:40	12.144000
05-Jul-2019 22:26:40	12.216000
05-Jul-2019 22:26:40	12.288000
05-Jul-2019 22:26:40	12.208000
05-Jul-2019 22:26:40	12.128000
05-Jul-2019 22:26:40	12.344000
05-Jul-2019 22:26:40	12.560000
05-Jul-2019 22:26:40	12.424000
05-Jul-2019 22:26:41	12.288000
05-Jul-2019 22:26:41	12.536000
05-Jul-2019 22:26:41	12.784000
05-Jul-2019 22:26:41	12.656000
05-Jul-2019 22:26:41	12.528000
05-Jul-2019 22:26:41	12.712000
05-Jul-2019 22:26:41	12.896000
05-Jul-2019 22:26:41	12.840000
05-Jul-2019 22:26:41	12.784000
05-Jul-2019 22:26:41	12.896000
05-Jul-2019 22:26:42	13.008000
05-Jul-2019 22:26:42	13.128000
05-Jul-2019 22:26:42	13.248000
05-Jul-2019 22:26:42	13.240000
05-Jul-2019 22:26:42	13.232000
05-Jul-2019 22:26:42	13.424000
05-Jul-2019 22:26:42	13.616000
05-Jul-2019 22:26:42	13.544000
05-Jul-2019 22:26:42	13.472000
05-Jul-2019 22:26:42	13.736000
05-Jul-2019 22:26:43	14.000000
05-Jul-2019 22:26:43	13.880000
05-Jul-2019 22:26:43	13.760000
05-Jul-2019 22:26:43	13.968000
05-Jul-2019 22:26:43	14.176000
05-Jul-2019 22:26:43	14.112000
05-Jul-2019 22:26:43	14.048000
05-Jul-2019 22:26:43	14.200000
05-Jul-2019 22:26:43	14.352000
05-Jul-2019 22:26:43	14.360000
05-Jul-2019 22:26:44	14.368000
05-Jul-2019 22:26:44	14.544000
05-Jul-2019 22:26:44	14.720000
05-Jul-2019 22:26:44	14.832000
05-Jul-2019 22:26:44	14.944000
05-Jul-2019 22:26:44	15.088000
05-Jul-2019 22:26:44	15.232000
05-Jul-2019 22:26:44	15.304000
05-Jul-2019 22:26:45	15.376000
05-Jul-2019 22:26:45	15.472000
05-Jul-2019 22:26:45	15.568000
05-Jul-2019 22:26:45	15.672000
05-Jul-2019 22:26:45	15.776000
05-Jul-2019 22:26:45	15.808000
05-Jul-2019 22:26:45	15.840000
05-Jul-2019 22:26:45	15.960000
05-Jul-2019 22:26:45	16.080000
05-Jul-2019 22:26:45	16.128000
05-Jul-2019 22:26:46	16.176000
05-Jul-2019 22:26:46	16.280000
05-Jul-2019 22:26:46	16.384000
05-Jul-2019 22:26:46	16.304000
05-Jul-2019 22:26:46	16.224000
05-Jul-2019 22:26:46	16.456000
05-Jul-2019 22:26:46	16.688000
05-Jul-2019 22:26:46	16.560000
05-Jul-2019 22:26:46	16.432000
05-Jul-2019 22:26:46	16.680000
05-Jul-2019 22:26:47	16.928000
05-Jul-2019 22:26:47	16.760000
05-Jul-2019 22:26:47	16.591999
05-Jul-2019 22:26:47	16.776000
05-Jul-2019 22:26:47	16.960000
05-Jul-2019 22:26:47	16.952000
05-Jul-2019 22:26:47	16.943999
05-Jul-2019 22:26:47	17.072000
05-Jul-2019 22:26:47	17.200000
05-Jul-2019 22:26:47	17.232000
05-Jul-2019 22:26:48	17.264000
05-Jul-2019 22:26:48	17.288000
05-Jul-2019 22:26:48	17.312000
05-Jul-2019 22:26:48	17.400000
05-Jul-2019 22:26:48	17.488000
05-Jul-2019 22:26:48	16.424000
05-Jul-2019 22:26:48	15.360001
05-Jul-2019 22:26:48	14.672001
05-Jul-2019 22:26:48	13.984001
05-Jul-2019 22:26:48	13.008001
05-Jul-2019 22:26:49	12.032001
05-Jul-2019 22:26:49	11.376001
05-Jul-2019 22:26:49	10.720001
05-Jul-2019 22:26:49	9.736001
05-Jul-2019 22:26:49	8.752000
05-Jul-2019 22:26:49	7.976000
05-Jul-2019 22:26:49	7.200000
05-Jul-2019 22:26:49	6.248000
05-Jul-2019 22:26:49	5.296000
05-Jul-2019 22:26:49	4.440000
05-Jul-2019 22:26:50	3.584000
05-Jul-2019 22:26:50	2.784000
05-Jul-2019 22:26:50	1.984000
05-Jul-2019 22:26:50	1.040000
05-Jul-2019 22:26:50	0.096000
05-Jul-2019 22:26:50	0.296000
05-Jul-2019 22:26:50	0.495999
05-Jul-2019 22:26:50	0.343999
05-Jul-2019 22:26:50	0.192000
05-Jul-2019 22:26:50	0.319999
05-Jul-2019 22:26:51	0.447999
05-Jul-2019 22:26:51	0.271999
05-Jul-2019 22:26:51	0.095999
05-Jul-2019 22:26:51	0.231999
05-Jul-2019 22:26:51	0.368000
05-Jul-2019 22:26:51	0.288000
05-Jul-2019 22:26:51	0.208000
05-Jul-2019 22:26:51	0.224000
05-Jul-2019 22:26:51	0.240000
05-Jul-2019 22:26:51	0.232000
05-Jul-2019 22:26:52	0.224000
05-Jul-2019 22:26:52	0.112000
05-Jul-2019 22:26:52	NaN
05-Jul-2019 22:26:52	0.080000
05-Jul-2019 22:26:52	0.160000
05-Jul-2019 22:26:52	NaN
05-Jul-2019 22:26:52	NaN
05-Jul-2019 22:26:52	NaN
05-Jul-2019 22:26:52	0.160000
05-Jul-2019 22:26:52	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:53	NaN
05-Jul-2019 22:26:54	0.016001
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	0.096000
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:54	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:55	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	0.032000
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	0.096000
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:56	NaN
05-Jul-2019 22:26:57	NaN
05-Jul-2019 22:26:57	NaN
05-Jul-2019 22:26:57	NaN
05-Jul-2019 22:26:57	0.200000
05-Jul-2019 22:26:57	0.240000
05-Jul-2019 22:26:57	0.160000
05-Jul-2019 22:26:57	0.079999
05-Jul-2019 22:26:57	0.079999
05-Jul-2019 22:26:58	0.079999
05-Jul-2019 22:26:58	0.023999
05-Jul-2019 22:26:58	NaN
05-Jul-2019 22:26:58	0.079999
05-Jul-2019 22:26:58	0.192000
05-Jul-2019 22:26:58	NaN
05-Jul-2019 22:26:58	NaN
05-Jul-2019 22:26:58	NaN
05-Jul-2019 22:26:58	0.160000
05-Jul-2019 22:26:58	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:26:59	0.080000
05-Jul-2019 22:26:59	NaN
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	0.272000
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	NaN
05-Jul-2019 22:27:00	0.208000
05-Jul-2019 22:27:00	0.032000
05-Jul-2019 22:27:00	0.152000
05-Jul-2019 22:27:01	0.272000
05-Jul-2019 22:27:01	0.152000
05-Jul-2019 22:27:01	0.032000
05-Jul-2019 22:27:01	0.056000
05-Jul-2019 22:27:01	NaN
05-Jul-2019 22:27:01	0.016000
05-Jul-2019 22:27:01	NaN
05-Jul-2019 22:27:01	NaN
05-Jul-2019 22:27:01	NaN
05-Jul-2019 22:27:01	NaN
05-Jul-2019 22:27:02	0.080000
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:02	0.071999
05-Jul-2019 22:27:02	0.271999
05-Jul-2019 22:27:02	0.087999
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:02	NaN
05-Jul-2019 22:27:03	0.079999
05-Jul-2019 22:27:03	NaN
05-Jul-2019 22:27:03	NaN
05-Jul-2019 22:27:03	0.328000
05-Jul-2019 22:27:03	0.288000
05-Jul-2019 22:27:03	0.288000
05-Jul-2019 22:27:03	NaN
05-Jul-2019 22:27:03	0.312000
05-Jul-2019 22:27:03	0.336000
05-Jul-2019 22:27:03	0.184000
05-Jul-2019 22:27:04	0.032000
05-Jul-2019 22:27:04	0.112000
05-Jul-2019 22:27:04	0.192000
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:04	0.144000
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:04	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	0.048000
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:05	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	NaN
05-Jul-2019 22:27:06	1.055999
05-Jul-2019 22:27:06	2.007999
05-Jul-2019 22:27:06	2.959999
05-Jul-2019 22:27:06	3.711999
05-Jul-2019 22:27:07	4.463999
05-Jul-2019 22:27:07	5.383999
05-Jul-2019 22:27:07	6.303999
05-Jul-2019 22:27:07	7.103999
05-Jul-2019 22:27:07	7.903999
05-Jul-2019 22:27:07	8.743999
05-Jul-2019 22:27:07	9.583999
05-Jul-2019 22:27:07	10.544000
05-Jul-2019 22:27:07	11.504000
05-Jul-2019 22:27:07	12.264000
05-Jul-2019 22:27:08	13.023999
05-Jul-2019 22:27:08	14.111999
05-Jul-2019 22:27:08	15.199999
05-Jul-2019 22:27:08	15.815999
05-Jul-2019 22:27:08	16.431999
05-Jul-2019 22:27:08	17.135999
05-Jul-2019 22:27:08	17.839999
05-Jul-2019 22:27:08	17.799999
05-Jul-2019 22:27:09	17.759999
05-Jul-2019 22:27:09	17.839999
05-Jul-2019 22:27:09	17.919999
05-Jul-2019 22:27:09	17.864000
05-Jul-2019 22:27:09	17.808000
05-Jul-2019 22:27:09	17.824000
05-Jul-2019 22:27:09	17.840000
05-Jul-2019 22:27:09	17.976000
05-Jul-2019 22:27:09	18.112000
05-Jul-2019 22:27:09	17.991999
05-Jul-2019 22:27:10	17.871999
05-Jul-2019 22:27:10	18.071999
05-Jul-2019 22:27:10	18.271999
05-Jul-2019 22:27:10	18.071999
05-Jul-2019 22:27:10	17.872000
05-Jul-2019 22:27:10	18.056000
05-Jul-2019 22:27:10	18.240000
05-Jul-2019 22:27:10	18.040000
05-Jul-2019 22:27:10	17.840000
05-Jul-2019 22:27:10	17.960001
05-Jul-2019 22:27:11	18.080001
05-Jul-2019 22:27:11	18.032001
05-Jul-2019 22:27:11	17.984001
05-Jul-2019 22:27:11	17.976001
05-Jul-2019 22:27:11	17.968001
05-Jul-2019 22:27:11	17.968001
05-Jul-2019 22:27:11	17.968001
05-Jul-2019 22:27:11	17.792001
05-Jul-2019 22:27:11	17.616001
05-Jul-2019 22:27:11	17.696001
05-Jul-2019 22:27:12	17.776001
05-Jul-2019 22:27:12	17.568001
05-Jul-2019 22:27:12	17.360001
05-Jul-2019 22:27:12	17.504001
05-Jul-2019 22:27:12	17.648001
05-Jul-2019 22:27:12	17.440001
05-Jul-2019 22:27:12	17.232001
05-Jul-2019 22:27:12	17.376001
05-Jul-2019 22:27:12	17.520001
05-Jul-2019 22:27:12	17.376001
05-Jul-2019 22:27:13	17.232001
05-Jul-2019 22:27:13	17.296001
05-Jul-2019 22:27:13	17.360001
05-Jul-2019 22:27:13	17.392001
05-Jul-2019 22:27:13	17.424001
05-Jul-2019 22:27:13	17.432001
05-Jul-2019 22:27:13	17.440001
05-Jul-2019 22:27:13	17.544001
05-Jul-2019 22:27:13	17.648001
05-Jul-2019 22:27:13	17.528001
05-Jul-2019 22:27:14	17.408001
05-Jul-2019 22:27:14	17.608001
05-Jul-2019 22:27:14	17.808001
05-Jul-2019 22:27:14	17.672001
05-Jul-2019 22:27:14	17.536001
05-Jul-2019 22:27:14	17.720000
05-Jul-2019 22:27:14	17.904000
05-Jul-2019 22:27:14	17.768000
05-Jul-2019 22:27:14	17.632000
05-Jul-2019 22:27:14	17.760000
05-Jul-2019 22:27:15	17.888000
05-Jul-2019 22:27:15	17.856000
05-Jul-2019 22:27:15	17.824000
05-Jul-2019 22:27:15	17.880000
05-Jul-2019 22:27:15	17.936000
05-Jul-2019 22:27:15	18.056000
05-Jul-2019 22:27:15	18.176000
05-Jul-2019 22:27:15	18.192000
05-Jul-2019 22:27:15	18.208000
05-Jul-2019 22:27:15	18.496000
05-Jul-2019 22:27:16	18.784000
05-Jul-2019 22:27:16	18.672000
05-Jul-2019 22:27:16	18.560000
05-Jul-2019 22:27:16	18.832000
05-Jul-2019 22:27:16	19.104000
05-Jul-2019 22:27:16	19.056000
05-Jul-2019 22:27:16	19.008000
05-Jul-2019 22:27:16	19.304001
05-Jul-2019 22:27:16	19.600001
05-Jul-2019 22:27:16	19.632001
05-Jul-2019 22:27:17	19.664001
05-Jul-2019 22:27:17	19.864001
05-Jul-2019 22:27:17	20.064000
05-Jul-2019 22:27:17	20.144000
05-Jul-2019 22:27:17	20.224000
05-Jul-2019 22:27:17	20.224000
05-Jul-2019 22:27:17	20.224000
05-Jul-2019 22:27:17	20.336000
05-Jul-2019 22:27:17	20.448000
05-Jul-2019 22:27:17	20.384000
05-Jul-2019 22:27:18	20.320001
05-Jul-2019 22:27:18	20.624001
05-Jul-2019 22:27:18	20.928001
05-Jul-2019 22:27:18	20.832001
05-Jul-2019 22:27:18	20.736000
05-Jul-2019 22:27:18	20.984000
05-Jul-2019 22:27:18	21.232001
05-Jul-2019 22:27:18	21.184000
05-Jul-2019 22:27:18	21.136000
05-Jul-2019 22:27:18	21.352000
05-Jul-2019 22:27:19	21.568000
05-Jul-2019 22:27:19	21.576000
05-Jul-2019 22:27:19	21.584000
05-Jul-2019 22:27:19	21.696000
05-Jul-2019 22:27:19	21.808000
05-Jul-2019 22:27:19	21.984000
05-Jul-2019 22:27:19	22.160000
05-Jul-2019 22:27:19	22.232000
05-Jul-2019 22:27:19	22.304000
05-Jul-2019 22:27:19	22.488000
05-Jul-2019 22:27:20	22.672000
05-Jul-2019 22:27:20	22.552000
05-Jul-2019 22:27:20	22.432000
05-Jul-2019 22:27:20	22.696000
05-Jul-2019 22:27:20	22.960000
05-Jul-2019 22:27:20	22.864000
05-Jul-2019 22:27:20	22.768000
05-Jul-2019 22:27:20	22.976000
05-Jul-2019 22:27:20	23.184000
05-Jul-2019 22:27:20	23.112000
05-Jul-2019 22:27:21	23.040000
05-Jul-2019 22:27:21	23.152000
05-Jul-2019 22:27:21	23.264000
05-Jul-2019 22:27:21	23.320000
05-Jul-2019 22:27:21	23.376000
05-Jul-2019 22:27:21	23.520000
05-Jul-2019 22:27:21	23.664001
05-Jul-2019 22:27:21	23.680001
05-Jul-2019 22:27:22	23.696000
05-Jul-2019 22:27:22	23.832000
05-Jul-2019 22:27:22	23.968000
05-Jul-2019 22:27:22	24.032001
05-Jul-2019 22:27:22	24.096001
05-Jul-2019 22:27:22	24.208001
05-Jul-2019 22:27:22	24.320001
05-Jul-2019 22:27:22	24.400001
05-Jul-2019 22:27:23	24.480001
05-Jul-2019 22:27:23	24.480001
05-Jul-2019 22:27:23	24.480001
05-Jul-2019 22:27:23	24.592001
05-Jul-2019 22:27:23	24.704001
05-Jul-2019 22:27:23	24.744001
05-Jul-2019 22:27:23	24.784000
05-Jul-2019 22:27:23	24.968000
05-Jul-2019 22:27:23	25.152000
05-Jul-2019 22:27:23	25.072000
05-Jul-2019 22:27:24	24.992000
05-Jul-2019 22:27:24	25.288000
05-Jul-2019 22:27:24	25.584000
05-Jul-2019 22:27:24	25.456000
05-Jul-2019 22:27:24	25.328000
05-Jul-2019 22:27:24	25.639999
05-Jul-2019 22:27:24	25.951999
05-Jul-2019 22:27:24	25.839999
05-Jul-2019 22:27:24	25.727999
05-Jul-2019 22:27:24	25.983999
05-Jul-2019 22:27:25	26.239999
05-Jul-2019 22:27:25	26.247999
05-Jul-2019 22:27:25	26.255999
05-Jul-2019 22:27:25	26.447999
05-Jul-2019 22:27:25	26.639999
05-Jul-2019 22:27:25	26.743999
05-Jul-2019 22:27:25	26.847999
05-Jul-2019 22:27:25	26.855999
05-Jul-2019 22:27:25	26.863999
05-Jul-2019 22:27:25	27.047999
05-Jul-2019 22:27:26	27.232000
05-Jul-2019 22:27:26	27.103999
05-Jul-2019 22:27:26	26.975999
05-Jul-2019 22:27:26	27.271999
05-Jul-2019 22:27:26	27.567999
05-Jul-2019 22:27:26	27.447999
05-Jul-2019 22:27:26	27.327999
05-Jul-2019 22:27:26	27.584000
05-Jul-2019 22:27:26	27.840000
05-Jul-2019 22:27:26	27.800000
05-Jul-2019 22:27:27	27.760000
05-Jul-2019 22:27:27	27.952000
05-Jul-2019 22:27:27	28.144000
05-Jul-2019 22:27:27	28.192000
05-Jul-2019 22:27:27	28.240001
05-Jul-2019 22:27:27	28.352001
05-Jul-2019 22:27:27	28.464001
05-Jul-2019 22:27:27	28.600001
05-Jul-2019 22:27:27	28.736001
05-Jul-2019 22:27:27	28.720001
05-Jul-2019 22:27:28	28.704001
05-Jul-2019 22:27:28	29.008001
05-Jul-2019 22:27:28	29.312001
05-Jul-2019 22:27:28	29.208001
05-Jul-2019 22:27:28	29.104001
05-Jul-2019 22:27:28	29.416001
05-Jul-2019 22:27:28	29.728001
05-Jul-2019 22:27:28	29.632001
05-Jul-2019 22:27:28	29.536000
05-Jul-2019 22:27:28	29.688000
05-Jul-2019 22:27:29	29.840000
05-Jul-2019 22:27:29	29.840000
05-Jul-2019 22:27:29	29.840000
05-Jul-2019 22:27:29	29.888000
05-Jul-2019 22:27:29	29.936000
05-Jul-2019 22:27:29	29.976000
05-Jul-2019 22:27:29	30.016000
05-Jul-2019 22:27:29	30.000000
05-Jul-2019 22:27:29	29.984000
05-Jul-2019 22:27:29	30.272000
05-Jul-2019 22:27:30	30.560000
05-Jul-2019 22:27:30	30.424000
05-Jul-2019 22:27:30	30.288000
05-Jul-2019 22:27:30	30.624000
05-Jul-2019 22:27:30	30.960000
05-Jul-2019 22:27:30	30.808000
05-Jul-2019 22:27:30	30.656000
05-Jul-2019 22:27:30	30.936000
05-Jul-2019 22:27:30	31.216000
05-Jul-2019 22:27:30	31.216000
05-Jul-2019 22:27:31	31.216000
05-Jul-2019 22:27:31	31.424000
05-Jul-2019 22:27:31	31.632000
05-Jul-2019 22:27:31	31.648000
05-Jul-2019 22:27:31	31.664000
05-Jul-2019 22:27:31	31.808000
05-Jul-2019 22:27:31	31.952000
05-Jul-2019 22:27:31	32.080000
05-Jul-2019 22:27:31	32.208000
05-Jul-2019 22:27:31	32.056000
05-Jul-2019 22:27:32	31.904001
05-Jul-2019 22:27:32	32.120000
05-Jul-2019 22:27:32	32.336000
05-Jul-2019 22:27:32	32.112000
05-Jul-2019 22:27:32	31.888000
05-Jul-2019 22:27:32	32.128000
05-Jul-2019 22:27:32	32.368000
05-Jul-2019 22:27:32	32.184000
05-Jul-2019 22:27:32	32.000000
05-Jul-2019 22:27:32	32.280000
05-Jul-2019 22:27:33	32.560000
05-Jul-2019 22:27:33	32.448001
05-Jul-2019 22:27:33	32.336001
05-Jul-2019 22:27:33	32.432001
05-Jul-2019 22:27:33	32.528000
05-Jul-2019 22:27:33	32.456000
05-Jul-2019 22:27:33	32.384000
05-Jul-2019 22:27:33	32.328000
05-Jul-2019 22:27:33	32.272000
05-Jul-2019 22:27:33	32.472000
05-Jul-2019 22:27:34	32.672000
05-Jul-2019 22:27:34	32.536001
05-Jul-2019 22:27:34	32.400001
05-Jul-2019 22:27:34	32.656000
05-Jul-2019 22:27:34	32.912000
05-Jul-2019 22:27:34	32.720000
05-Jul-2019 22:27:34	32.528000
05-Jul-2019 22:27:34	32.776000
05-Jul-2019 22:27:34	33.024000
05-Jul-2019 22:27:34	32.792000
05-Jul-2019 22:27:35	32.560000
05-Jul-2019 22:27:35	32.632000
05-Jul-2019 22:27:35	32.704000
05-Jul-2019 22:27:35	32.736001
05-Jul-2019 22:27:35	32.768001
05-Jul-2019 22:27:35	32.816001
05-Jul-2019 22:27:35	32.864001
05-Jul-2019 22:27:35	32.984001
05-Jul-2019 22:27:35	33.104001
05-Jul-2019 22:27:35	33.000000
05-Jul-2019 22:27:36	32.896000
05-Jul-2019 22:27:36	33.136000
05-Jul-2019 22:27:36	33.376000
05-Jul-2019 22:27:36	33.232000
05-Jul-2019 22:27:36	33.088000
05-Jul-2019 22:27:36	33.360000
05-Jul-2019 22:27:36	33.632000
05-Jul-2019 22:27:36	33.560000
05-Jul-2019 22:27:37	33.488000
05-Jul-2019 22:27:37	33.688000
05-Jul-2019 22:27:37	33.888000
05-Jul-2019 22:27:37	34.008000
05-Jul-2019 22:27:37	34.128000
05-Jul-2019 22:27:37	34.216000
05-Jul-2019 22:27:37	34.304000
05-Jul-2019 22:27:37	34.496000
05-Jul-2019 22:27:37	34.688000
05-Jul-2019 22:27:37	34.656000
05-Jul-2019 22:27:38	34.624000
05-Jul-2019 22:27:38	34.904000
05-Jul-2019 22:27:38	35.184001
05-Jul-2019 22:27:38	35.080001
05-Jul-2019 22:27:38	34.976001
05-Jul-2019 22:27:38	35.264001
05-Jul-2019 22:27:38	35.552001
05-Jul-2019 22:27:38	35.440001
05-Jul-2019 22:27:38	35.328001
05-Jul-2019 22:27:38	35.552001
05-Jul-2019 22:27:39	35.776001
05-Jul-2019 22:27:39	35.744001
05-Jul-2019 22:27:39	35.712001
05-Jul-2019 22:27:39	35.760001
05-Jul-2019 22:27:39	35.808000
05-Jul-2019 22:27:39	35.848000
05-Jul-2019 22:27:39	35.888000
05-Jul-2019 22:27:39	35.848000
05-Jul-2019 22:27:39	35.808000
05-Jul-2019 22:27:39	36.136000
05-Jul-2019 22:27:40	36.464000
05-Jul-2019 22:27:40	36.327999
05-Jul-2019 22:27:40	36.191999
05-Jul-2019 22:27:40	36.519999
05-Jul-2019 22:27:40	36.848000
05-Jul-2019 22:27:40	36.720000
05-Jul-2019 22:27:40	36.591999
05-Jul-2019 22:27:40	36.887999
05-Jul-2019 22:27:40	37.183999
05-Jul-2019 22:27:40	37.071999
05-Jul-2019 22:27:41	36.959999
05-Jul-2019 22:27:41	37.079999
05-Jul-2019 22:27:41	37.199999
05-Jul-2019 22:27:41	37.215999
05-Jul-2019 22:27:41	37.231999
05-Jul-2019 22:27:41	37.343999
05-Jul-2019 22:27:41	37.455999
05-Jul-2019 22:27:41	37.543999
05-Jul-2019 22:27:41	37.631999
05-Jul-2019 22:27:41	37.735999
05-Jul-2019 22:27:42	37.840000
05-Jul-2019 22:27:42	37.912000
05-Jul-2019 22:27:42	37.984000
05-Jul-2019 22:27:42	38.008000
05-Jul-2019 22:27:42	38.031999
05-Jul-2019 22:27:42	38.112000
05-Jul-2019 22:27:42	38.192000
05-Jul-2019 22:27:42	38.224000
05-Jul-2019 22:27:43	38.256000
05-Jul-2019 22:27:43	38.392000
05-Jul-2019 22:27:43	38.528000
05-Jul-2019 22:27:43	38.648000
05-Jul-2019 22:27:43	38.768000
05-Jul-2019 22:27:43	38.944000
05-Jul-2019 22:27:43	39.120000
05-Jul-2019 22:27:43	39.112000
05-Jul-2019 22:27:43	39.104000
05-Jul-2019 22:27:43	39.344000
05-Jul-2019 22:27:44	39.584000
05-Jul-2019 22:27:44	39.440000
05-Jul-2019 22:27:44	39.296000
05-Jul-2019 22:27:44	39.536000
05-Jul-2019 22:27:44	39.776000
05-Jul-2019 22:27:44	39.656000
05-Jul-2019 22:27:44	39.536000
05-Jul-2019 22:27:44	39.688000
05-Jul-2019 22:27:44	39.840000
05-Jul-2019 22:27:44	39.800000
05-Jul-2019 22:27:45	39.760001
05-Jul-2019 22:27:45	39.824001
05-Jul-2019 22:27:45	39.888000
05-Jul-2019 22:27:45	39.912001
05-Jul-2019 22:27:45	39.936001
05-Jul-2019 22:27:45	39.888001
05-Jul-2019 22:27:45	39.840001
05-Jul-2019 22:27:45	40.136001
05-Jul-2019 22:27:45	40.432001
05-Jul-2019 22:27:45	40.288001
05-Jul-2019 22:27:46	40.144001
05-Jul-2019 22:27:46	40.408001
05-Jul-2019 22:27:46	40.672001
05-Jul-2019 22:27:46	40.568001
05-Jul-2019 22:27:46	40.464001
05-Jul-2019 22:27:46	40.704001
05-Jul-2019 22:27:46	40.944000
05-Jul-2019 22:27:46	40.952001
05-Jul-2019 22:27:46	40.960001
05-Jul-2019 22:27:46	40.976001
05-Jul-2019 22:27:47	40.992001
05-Jul-2019 22:27:47	41.040001
05-Jul-2019 22:27:47	41.088000
05-Jul-2019 22:27:47	41.056000
05-Jul-2019 22:27:47	41.024000
05-Jul-2019 22:27:47	41.176000
05-Jul-2019 22:27:47	41.328000
05-Jul-2019 22:27:47	41.096000
05-Jul-2019 22:27:47	40.864000
05-Jul-2019 22:27:47	41.080000
05-Jul-2019 22:27:48	41.296000
05-Jul-2019 22:27:48	41.048000
05-Jul-2019 22:27:48	40.800000
05-Jul-2019 22:27:48	40.920000
05-Jul-2019 22:27:48	41.040000
05-Jul-2019 22:27:48	40.848000
05-Jul-2019 22:27:48	40.656000
05-Jul-2019 22:27:48	40.696000
05-Jul-2019 22:27:48	40.736000
05-Jul-2019 22:27:48	40.824000
05-Jul-2019 22:27:49	40.912000
05-Jul-2019 22:27:49	40.888000
05-Jul-2019 22:27:49	40.864000
05-Jul-2019 22:27:49	41.056001
05-Jul-2019 22:27:49	41.248001
05-Jul-2019 22:27:49	41.112001
05-Jul-2019 22:27:49	40.976001
05-Jul-2019 22:27:49	41.224001
05-Jul-2019 22:27:49	41.472001
05-Jul-2019 22:27:49	41.272001
05-Jul-2019 22:27:50	41.072001
05-Jul-2019 22:27:50	41.312001
05-Jul-2019 22:27:50	41.552001
05-Jul-2019 22:27:50	41.432000
05-Jul-2019 22:27:50	41.312000
05-Jul-2019 22:27:50	41.520000
05-Jul-2019 22:27:50	41.728001
05-Jul-2019 22:27:50	41.672001
05-Jul-2019 22:27:51	41.616001
05-Jul-2019 22:27:51	41.536001
05-Jul-2019 22:27:51	41.456001
05-Jul-2019 22:27:51	41.624001
05-Jul-2019 22:27:51	41.792000
05-Jul-2019 22:27:51	41.600000
05-Jul-2019 22:27:51	41.408000
05-Jul-2019 22:27:51	41.720000
05-Jul-2019 22:27:51	42.032000
05-Jul-2019 22:27:51	41.872000
05-Jul-2019 22:27:52	41.712000
05-Jul-2019 22:27:52	41.960000
05-Jul-2019 22:27:52	42.208000
05-Jul-2019 22:27:52	42.008000
05-Jul-2019 22:27:52	41.808000
05-Jul-2019 22:27:52	42.008000
05-Jul-2019 22:27:52	42.208000
05-Jul-2019 22:27:52	42.136000
05-Jul-2019 22:27:52	42.064000
05-Jul-2019 22:27:52	42.088000
05-Jul-2019 22:27:53	42.112000
05-Jul-2019 22:27:53	42.248000
05-Jul-2019 22:27:53	42.384000
05-Jul-2019 22:27:53	42.248000
05-Jul-2019 22:27:53	42.112000
05-Jul-2019 22:27:53	42.376000
05-Jul-2019 22:27:53	42.640000
05-Jul-2019 22:27:53	42.408000
05-Jul-2019 22:27:53	42.176000
05-Jul-2019 22:27:53	42.368000
05-Jul-2019 22:27:54	42.560000
05-Jul-2019 22:27:54	42.424000
05-Jul-2019 22:27:54	42.288000
05-Jul-2019 22:27:54	42.528000
05-Jul-2019 22:27:54	42.768000
05-Jul-2019 22:27:54	42.672000
05-Jul-2019 22:27:54	42.576000
05-Jul-2019 22:27:54	42.632000
05-Jul-2019 22:27:54	42.688000
05-Jul-2019 22:27:54	42.912000
05-Jul-2019 22:27:55	43.136000
05-Jul-2019 22:27:55	43.128000
05-Jul-2019 22:27:55	43.120000
05-Jul-2019 22:27:55	43.368000
05-Jul-2019 22:27:55	43.616000
05-Jul-2019 22:27:55	43.464000
05-Jul-2019 22:27:55	43.312000
05-Jul-2019 22:27:55	43.640000
05-Jul-2019 22:27:55	43.968000
05-Jul-2019 22:27:55	43.888000
05-Jul-2019 22:27:56	43.807999
05-Jul-2019 22:27:56	44.087999
05-Jul-2019 22:27:56	44.367999
05-Jul-2019 22:27:56	44.295999
05-Jul-2019 22:27:56	44.223999
05-Jul-2019 22:27:56	44.455999
05-Jul-2019 22:27:56	44.687999
05-Jul-2019 22:27:56	44.759999
05-Jul-2019 22:27:56	44.831999
05-Jul-2019 22:27:56	44.727999
05-Jul-2019 22:27:57	44.623998
05-Jul-2019 22:27:57	44.727998
05-Jul-2019 22:27:57	44.831998
05-Jul-2019 22:27:57	44.663998
05-Jul-2019 22:27:57	44.495999
05-Jul-2019 22:27:57	44.783998
05-Jul-2019 22:27:57	45.071998
05-Jul-2019 22:27:57	44.831998
05-Jul-2019 22:27:57	44.591998
05-Jul-2019 22:27:57	44.759999
05-Jul-2019 22:27:58	44.927999
05-Jul-2019 22:27:58	44.679999
05-Jul-2019 22:27:58	44.431999
05-Jul-2019 22:27:58	44.535999
05-Jul-2019 22:27:58	44.639999
05-Jul-2019 22:27:58	44.559999
05-Jul-2019 22:27:58	44.479999
05-Jul-2019 22:27:58	44.512000
05-Jul-2019 22:27:58	44.544000
05-Jul-2019 22:27:58	44.664000
05-Jul-2019 22:27:59	44.784000
05-Jul-2019 22:27:59	44.656000
05-Jul-2019 22:27:59	44.528000
05-Jul-2019 22:27:59	44.712000
05-Jul-2019 22:27:59	44.896000
05-Jul-2019 22:27:59	44.624000
05-Jul-2019 22:27:59	44.352000
05-Jul-2019 22:27:59	44.576000
05-Jul-2019 22:27:59	44.800001
05-Jul-2019 22:27:59	44.584001
05-Jul-2019 22:28:00	44.368001
05-Jul-2019 22:28:00	44.488000
05-Jul-2019 22:28:00	44.608000
05-Jul-2019 22:28:00	44.464000
05-Jul-2019 22:28:00	44.320000
05-Jul-2019 22:28:00	44.288000
05-Jul-2019 22:28:00	44.256000
05-Jul-2019 22:28:00	44.168000
05-Jul-2019 22:28:00	44.080000
05-Jul-2019 22:28:00	43.944000
05-Jul-2019 22:28:01	43.808000
05-Jul-2019 22:28:01	44.024000
05-Jul-2019 22:28:01	44.240001
05-Jul-2019 22:28:01	44.048001
05-Jul-2019 22:28:01	43.856001
05-Jul-2019 22:28:01	44.136001
05-Jul-2019 22:28:01	44.416001
05-Jul-2019 22:28:01	44.160001
05-Jul-2019 22:28:01	43.904000
05-Jul-2019 22:28:01	44.160001
05-Jul-2019 22:28:02	44.416001
05-Jul-2019 22:28:02	44.344001
05-Jul-2019 22:28:02	44.272001
05-Jul-2019 22:28:02	44.456001
05-Jul-2019 22:28:02	44.640000
05-Jul-2019 22:28:02	44.640000
05-Jul-2019 22:28:02	44.640000
05-Jul-2019 22:28:02	44.656000
05-Jul-2019 22:28:02	44.672000
05-Jul-2019 22:28:02	44.800001
05-Jul-2019 22:28:03	44.928001
05-Jul-2019 22:28:03	44.760001
05-Jul-2019 22:28:03	44.592001
05-Jul-2019 22:28:03	44.864001
05-Jul-2019 22:28:03	45.136001
05-Jul-2019 22:28:03	44.896001
05-Jul-2019 22:28:03	44.656001
05-Jul-2019 22:28:03	44.968001
05-Jul-2019 22:28:03	45.280001
05-Jul-2019 22:28:03	45.112001
05-Jul-2019 22:28:04	44.944001
05-Jul-2019 22:28:04	45.104001
05-Jul-2019 22:28:04	45.264001
05-Jul-2019 22:28:04	45.120001
05-Jul-2019 22:28:04	44.976001
05-Jul-2019 22:28:04	45.032001
05-Jul-2019 22:28:04	45.088001
05-Jul-2019 22:28:04	45.184001
05-Jul-2019 22:28:04	45.280001
05-Jul-2019 22:28:04	45.208001
05-Jul-2019 22:28:05	45.136000
05-Jul-2019 22:28:05	45.320000
05-Jul-2019 22:28:05	45.504000
05-Jul-2019 22:28:05	45.248000
05-Jul-2019 22:28:05	44.992000
05-Jul-2019 22:28:05	45.248000
05-Jul-2019 22:28:05	45.504000
05-Jul-2019 22:28:05	45.216000
05-Jul-2019 22:28:06	44.928000
05-Jul-2019 22:28:06	45.096001
05-Jul-2019 22:28:06	45.264001
05-Jul-2019 22:28:06	45.112001
05-Jul-2019 22:28:06	44.960001
05-Jul-2019 22:28:06	45.120001
05-Jul-2019 22:28:06	45.280001
05-Jul-2019 22:28:06	45.216001
05-Jul-2019 22:28:06	45.152001
05-Jul-2019 22:28:06	45.024001
05-Jul-2019 22:28:07	44.896001
05-Jul-2019 22:28:07	45.104001
05-Jul-2019 22:28:07	45.312001
05-Jul-2019 22:28:07	45.072001
05-Jul-2019 22:28:07	44.832001
05-Jul-2019 22:28:07	45.064001
05-Jul-2019 22:28:07	45.296001
05-Jul-2019 22:28:07	45.032000
05-Jul-2019 22:28:07	44.768000
05-Jul-2019 22:28:07	44.984000
05-Jul-2019 22:28:08	45.200000
05-Jul-2019 22:28:08	45.024000
05-Jul-2019 22:28:08	44.848000
05-Jul-2019 22:28:08	44.976000
05-Jul-2019 22:28:08	45.104000
05-Jul-2019 22:28:08	45.016000
05-Jul-2019 22:28:08	44.928000
05-Jul-2019 22:28:08	44.888000
05-Jul-2019 22:28:08	44.848000
05-Jul-2019 22:28:08	44.968000
05-Jul-2019 22:28:09	45.088000
05-Jul-2019 22:28:09	44.839999
05-Jul-2019 22:28:09	44.591999
05-Jul-2019 22:28:09	44.847999
05-Jul-2019 22:28:09	45.103999
05-Jul-2019 22:28:09	44.863999
05-Jul-2019 22:28:09	44.624000
05-Jul-2019 22:28:09	44.903999
05-Jul-2019 22:28:09	45.183999
05-Jul-2019 22:28:09	44.968000
05-Jul-2019 22:28:10	44.752000
05-Jul-2019 22:28:10	44.832000
05-Jul-2019 22:28:10	44.912000
05-Jul-2019 22:28:10	44.792000
05-Jul-2019 22:28:10	44.672000
05-Jul-2019 22:28:10	44.648000
05-Jul-2019 22:28:10	44.624000
05-Jul-2019 22:28:10	44.792000
05-Jul-2019 22:28:10	44.960000
05-Jul-2019 22:28:10	44.832000
05-Jul-2019 22:28:11	44.704000
05-Jul-2019 22:28:11	44.936000
05-Jul-2019 22:28:11	45.168000
05-Jul-2019 22:28:11	44.920000
05-Jul-2019 22:28:11	44.672000
05-Jul-2019 22:28:11	44.920000
05-Jul-2019 22:28:11	45.168000
05-Jul-2019 22:28:11	44.888000
05-Jul-2019 22:28:11	44.608000
05-Jul-2019 22:28:11	44.792000
05-Jul-2019 22:28:12	44.976000
05-Jul-2019 22:28:12	44.871999
05-Jul-2019 22:28:12	44.767999
05-Jul-2019 22:28:12	44.743999
05-Jul-2019 22:28:12	44.719999
05-Jul-2019 22:28:12	44.719999
05-Jul-2019 22:28:12	44.719999
05-Jul-2019 22:28:12	44.519999
05-Jul-2019 22:28:12	44.319999
05-Jul-2019 22:28:12	44.551998
05-Jul-2019 22:28:13	44.783998
05-Jul-2019 22:28:13	44.503998
05-Jul-2019 22:28:13	44.223998
05-Jul-2019 22:28:13	44.455998
05-Jul-2019 22:28:13	44.687998
05-Jul-2019 22:28:13	44.407998
05-Jul-2019 22:28:13	44.127998
05-Jul-2019 22:28:13	44.279998
05-Jul-2019 22:28:13	44.431999
05-Jul-2019 22:28:13	44.263999
05-Jul-2019 22:28:14	44.095999
05-Jul-2019 22:28:14	44.095999
05-Jul-2019 22:28:14	44.095999
05-Jul-2019 22:28:14	44.175999
05-Jul-2019 22:28:14	44.255999
05-Jul-2019 22:28:14	44.271999
05-Jul-2019 22:28:14	44.287999
05-Jul-2019 22:28:14	44.432000
05-Jul-2019 22:28:14	44.576000
05-Jul-2019 22:28:14	44.320000
05-Jul-2019 22:28:15	44.064000
05-Jul-2019 22:28:15	44.328000
05-Jul-2019 22:28:15	44.592001
05-Jul-2019 22:28:15	44.392001
05-Jul-2019 22:28:15	44.192001
05-Jul-2019 22:28:15	44.440001
05-Jul-2019 22:28:15	44.688001
05-Jul-2019 22:28:15	44.536000
05-Jul-2019 22:28:15	44.384000
05-Jul-2019 22:28:15	44.552000
05-Jul-2019 22:28:16	44.720000
05-Jul-2019 22:28:16	44.824000
05-Jul-2019 22:28:16	44.928000
05-Jul-2019 22:28:16	44.944000
05-Jul-2019 22:28:16	44.960000
05-Jul-2019 22:28:16	45.064001
05-Jul-2019 22:28:16	45.168001
05-Jul-2019 22:28:16	45.112001
05-Jul-2019 22:28:16	45.056000
05-Jul-2019 22:28:16	45.360000
05-Jul-2019 22:28:17	45.664000
05-Jul-2019 22:28:17	45.480000
05-Jul-2019 22:28:17	45.296000
05-Jul-2019 22:28:17	45.600000
05-Jul-2019 22:28:17	45.904000
05-Jul-2019 22:28:17	45.744000
05-Jul-2019 22:28:17	45.584000
05-Jul-2019 22:28:17	45.896000
05-Jul-2019 22:28:17	46.208000
05-Jul-2019 22:28:17	46.152000
05-Jul-2019 22:28:18	46.096001
05-Jul-2019 22:28:18	46.144000
05-Jul-2019 22:28:18	46.192000
05-Jul-2019 22:28:18	46.224000
05-Jul-2019 22:28:18	46.256000
05-Jul-2019 22:28:18	46.184000
05-Jul-2019 22:28:18	46.112000
05-Jul-2019 22:28:18	46.216000
05-Jul-2019 22:28:18	46.320000
05-Jul-2019 22:28:18	46.167999
05-Jul-2019 22:28:19	46.015999
05-Jul-2019 22:28:19	46.375999
05-Jul-2019 22:28:19	46.736000
05-Jul-2019 22:28:19	46.551999
05-Jul-2019 22:28:19	46.367999
05-Jul-2019 22:28:19	46.671999
05-Jul-2019 22:28:19	46.975999
05-Jul-2019 22:28:19	46.816000
05-Jul-2019 22:28:20	46.656000
05-Jul-2019 22:28:20	46.872000
05-Jul-2019 22:28:20	47.088000
05-Jul-2019 22:28:20	47.104000
05-Jul-2019 22:28:20	47.120001
05-Jul-2019 22:28:20	47.152001
05-Jul-2019 22:28:20	47.184001
05-Jul-2019 22:28:20	47.280000
05-Jul-2019 22:28:20	47.376000
05-Jul-2019 22:28:20	47.336000
05-Jul-2019 22:28:21	47.296000
05-Jul-2019 22:28:21	47.576000
05-Jul-2019 22:28:21	47.856000
05-Jul-2019 22:28:21	47.592000
05-Jul-2019 22:28:21	47.327999
05-Jul-2019 22:28:21	47.560000
05-Jul-2019 22:28:21	47.792000
05-Jul-2019 22:28:21	47.616000
05-Jul-2019 22:28:21	47.440000
05-Jul-2019 22:28:21	47.608000
05-Jul-2019 22:28:22	47.776000
05-Jul-2019 22:28:22	47.688000
05-Jul-2019 22:28:22	47.599999
05-Jul-2019 22:28:22	47.695999
05-Jul-2019 22:28:22	47.791999
05-Jul-2019 22:28:22	47.887999
05-Jul-2019 22:28:22	47.983999
05-Jul-2019 22:28:22	47.935998
05-Jul-2019 22:28:22	47.887998
05-Jul-2019 22:28:22	48.127999
05-Jul-2019 22:28:23	48.367999
05-Jul-2019 22:28:23	48.127999
05-Jul-2019 22:28:23	47.887999
05-Jul-2019 22:28:23	48.120000
05-Jul-2019 22:28:23	48.352000
05-Jul-2019 22:28:23	48.104000
05-Jul-2019 22:28:23	47.856000
05-Jul-2019 22:28:23	47.952000
05-Jul-2019 22:28:23	48.048000
05-Jul-2019 22:28:23	47.864000
05-Jul-2019 22:28:24	47.679999
05-Jul-2019 22:28:24	47.656000
05-Jul-2019 22:28:24	47.632000
05-Jul-2019 22:28:24	47.512000
05-Jul-2019 22:28:24	47.391999
05-Jul-2019 22:28:24	47.272000
05-Jul-2019 22:28:24	47.152000
05-Jul-2019 22:28:24	47.320000
05-Jul-2019 22:28:24	47.488001
05-Jul-2019 22:28:24	47.240001
05-Jul-2019 22:28:25	46.992001
05-Jul-2019 22:28:25	47.200001
05-Jul-2019 22:28:25	47.408001
05-Jul-2019 22:28:25	47.120000
05-Jul-2019 22:28:25	46.832000
05-Jul-2019 22:28:25	47.064000
05-Jul-2019 22:28:25	47.295999
05-Jul-2019 22:28:25	47.151999
05-Jul-2019 22:28:25	47.007999
05-Jul-2019 22:28:25	47.079999
05-Jul-2019 22:28:26	47.151999
05-Jul-2019 22:28:26	47.095999
05-Jul-2019 22:28:26	47.039999
05-Jul-2019 22:28:26	47.015999
05-Jul-2019 22:28:26	46.991999
05-Jul-2019 22:28:26	47.039999
05-Jul-2019 22:28:26	47.088000
05-Jul-2019 22:28:26	46.887999
05-Jul-2019 22:28:26	46.687999
05-Jul-2019 22:28:26	46.951998
05-Jul-2019 22:28:27	47.215998
05-Jul-2019 22:28:27	46.935998
05-Jul-2019 22:28:27	46.655998
05-Jul-2019 22:28:27	46.887998
05-Jul-2019 22:28:27	47.119998
05-Jul-2019 22:28:27	46.951998
05-Jul-2019 22:28:27	46.783999
05-Jul-2019 22:28:27	46.999999
05-Jul-2019 22:28:27	47.215999
05-Jul-2019 22:28:27	47.175999
05-Jul-2019 22:28:28	47.135999
05-Jul-2019 22:28:28	47.215999
05-Jul-2019 22:28:28	47.295999
05-Jul-2019 22:28:28	47.351999
05-Jul-2019 22:28:28	47.408000
05-Jul-2019 22:28:28	47.336000
05-Jul-2019 22:28:28	47.264000
05-Jul-2019 22:28:28	47.424000
05-Jul-2019 22:28:28	47.584000
05-Jul-2019 22:28:28	47.312000
05-Jul-2019 22:28:29	47.040000
05-Jul-2019 22:28:29	47.352000
05-Jul-2019 22:28:29	47.664000
05-Jul-2019 22:28:29	47.520000
05-Jul-2019 22:28:29	47.376000
05-Jul-2019 22:28:29	47.520000
05-Jul-2019 22:28:29	47.664000
05-Jul-2019 22:28:29	47.488000
05-Jul-2019 22:28:29	47.312000
05-Jul-2019 22:28:29	47.384000
05-Jul-2019 22:28:30	47.456000
05-Jul-2019 22:28:30	47.400001
05-Jul-2019 22:28:30	47.344001
05-Jul-2019 22:28:30	47.528000
05-Jul-2019 22:28:30	47.712000
05-Jul-2019 22:28:30	47.768000
05-Jul-2019 22:28:30	47.823999
05-Jul-2019 22:28:30	47.951999
05-Jul-2019 22:28:30	48.079999
05-Jul-2019 22:28:30	48.119999
05-Jul-2019 22:28:31	48.159999
05-Jul-2019 22:28:31	48.167999
05-Jul-2019 22:28:31	48.175999
05-Jul-2019 22:28:31	48.167999
05-Jul-2019 22:28:31	48.159999
05-Jul-2019 22:28:31	48.215999
05-Jul-2019 22:28:31	48.271999
05-Jul-2019 22:28:31	48.303999
05-Jul-2019 22:28:32	48.335999
05-Jul-2019 22:28:32	48.335999
05-Jul-2019 22:28:32	48.335999
05-Jul-2019 22:28:32	48.399998
05-Jul-2019 22:28:32	48.463998
05-Jul-2019 22:28:32	48.263999
05-Jul-2019 22:28:32	48.063999
05-Jul-2019 22:28:32	48.335999
05-Jul-2019 22:28:32	48.607998
05-Jul-2019 22:28:32	48.367999
05-Jul-2019 22:28:33	48.127999
05-Jul-2019 22:28:33	48.383998
05-Jul-2019 22:28:33	48.639998
05-Jul-2019 22:28:33	48.399998
05-Jul-2019 22:28:33	48.159998
05-Jul-2019 22:28:33	48.351998
05-Jul-2019 22:28:33	48.543999
05-Jul-2019 22:28:33	48.367999
05-Jul-2019 22:28:34	48.191999
05-Jul-2019 22:28:34	48.343999
05-Jul-2019 22:28:34	48.495999
05-Jul-2019 22:28:34	48.511999
05-Jul-2019 22:28:34	48.527999
05-Jul-2019 22:28:34	48.695999
05-Jul-2019 22:28:34	48.863999
05-Jul-2019 22:28:34	48.887999
05-Jul-2019 22:28:34	48.911999
05-Jul-2019 22:28:34	48.951999
05-Jul-2019 22:28:35	48.991999
05-Jul-2019 22:28:35	49.047999
05-Jul-2019 22:28:35	49.103998
05-Jul-2019 22:28:35	49.207998
05-Jul-2019 22:28:35	49.311998
05-Jul-2019 22:28:35	49.375998
05-Jul-2019 22:28:35	49.439998
05-Jul-2019 22:28:35	49.487998
05-Jul-2019 22:28:36	49.535999
05-Jul-2019 22:28:36	49.623999
05-Jul-2019 22:28:36	49.711999
05-Jul-2019 22:28:36	49.687999
05-Jul-2019 22:28:36	49.664000
05-Jul-2019 22:28:36	49.855999
05-Jul-2019 22:28:36	50.047999
05-Jul-2019 22:28:36	49.935999
05-Jul-2019 22:28:36	49.823999
05-Jul-2019 22:28:36	50.191999
05-Jul-2019 22:28:37	50.559999
05-Jul-2019 22:28:37	50.375999
05-Jul-2019 22:28:37	50.191999
05-Jul-2019 22:28:37	50.504000
05-Jul-2019 22:28:37	50.816000
05-Jul-2019 22:28:37	50.624000
05-Jul-2019 22:28:37	50.432001
05-Jul-2019 22:28:37	50.736001
05-Jul-2019 22:28:37	51.040001
05-Jul-2019 22:28:37	51.008001
05-Jul-2019 22:28:38	50.976002
05-Jul-2019 22:28:38	51.064001
05-Jul-2019 22:28:38	51.152001
05-Jul-2019 22:28:38	51.208001
05-Jul-2019 22:28:38	51.264000
05-Jul-2019 22:28:38	51.264000
05-Jul-2019 22:28:38	51.264000
05-Jul-2019 22:28:38	51.424001
05-Jul-2019 22:28:38	51.584001
05-Jul-2019 22:28:38	51.336001
05-Jul-2019 22:28:39	51.088001
05-Jul-2019 22:28:39	51.368001
05-Jul-2019 22:28:39	51.648001
05-Jul-2019 22:28:39	51.448001
05-Jul-2019 22:28:39	51.248000
05-Jul-2019 22:28:39	51.480000
05-Jul-2019 22:28:39	51.712000
05-Jul-2019 22:28:39	51.519999
05-Jul-2019 22:28:39	51.327999
05-Jul-2019 22:28:39	51.439999
05-Jul-2019 22:28:40	51.551998
05-Jul-2019 22:28:40	51.575999
05-Jul-2019 22:28:40	51.599999
05-Jul-2019 22:28:40	51.639999
05-Jul-2019 22:28:40	51.679999
05-Jul-2019 22:28:40	51.816000
05-Jul-2019 22:28:40	51.952000
05-Jul-2019 22:28:40	51.856000
05-Jul-2019 22:28:40	51.760001
05-Jul-2019 22:28:40	52.104000
05-Jul-2019 22:28:41	52.448000
05-Jul-2019 22:28:41	52.256001
05-Jul-2019 22:28:41	52.064001
05-Jul-2019 22:28:41	52.384001
05-Jul-2019 22:28:41	52.704001
05-Jul-2019 22:28:41	52.552001
05-Jul-2019 22:28:41	52.400002
05-Jul-2019 22:28:41	52.680002
05-Jul-2019 22:28:41	52.960002
05-Jul-2019 22:28:41	52.928002
05-Jul-2019 22:28:42	52.896002
05-Jul-2019 22:28:42	52.952002
05-Jul-2019 22:28:42	53.008001
05-Jul-2019 22:28:42	53.056002
05-Jul-2019 22:28:42	53.104002
05-Jul-2019 22:28:42	52.960002
05-Jul-2019 22:28:42	52.816002
05-Jul-2019 22:28:42	53.024002
05-Jul-2019 22:28:42	53.232002
05-Jul-2019 22:28:42	53.008001
05-Jul-2019 22:28:43	52.784001
05-Jul-2019 22:28:43	53.080001
05-Jul-2019 22:28:43	53.376000
05-Jul-2019 22:28:43	53.160000
05-Jul-2019 22:28:43	52.944000
05-Jul-2019 22:28:43	53.208000
05-Jul-2019 22:28:43	53.472000
05-Jul-2019 22:28:43	53.344000
05-Jul-2019 22:28:43	53.216000
05-Jul-2019 22:28:43	53.384000
05-Jul-2019 22:28:44	53.552000
05-Jul-2019 22:28:44	53.648000
05-Jul-2019 22:28:44	53.744000
05-Jul-2019 22:28:44	53.799999
05-Jul-2019 22:28:44	53.855999
05-Jul-2019 22:28:44	54.047999
05-Jul-2019 22:28:44	54.239998
05-Jul-2019 22:28:44	54.119998
05-Jul-2019 22:28:44	53.999998
05-Jul-2019 22:28:44	54.287998
05-Jul-2019 22:28:45	54.575998
05-Jul-2019 22:28:45	54.351998
05-Jul-2019 22:28:45	54.127999
05-Jul-2019 22:28:45	54.343999
05-Jul-2019 22:28:45	54.559999
05-Jul-2019 22:28:45	54.383999
05-Jul-2019 22:28:45	54.207999
05-Jul-2019 22:28:45	54.311999
05-Jul-2019 22:28:45	54.415999
05-Jul-2019 22:28:45	54.415999
05-Jul-2019 22:28:46	54.415999
05-Jul-2019 22:28:46	54.423999
05-Jul-2019 22:28:46	54.431999
05-Jul-2019 22:28:46	54.567999
05-Jul-2019 22:28:46	54.703999
05-Jul-2019 22:28:46	54.599999
05-Jul-2019 22:28:46	54.495999
05-Jul-2019 22:28:46	54.807999
05-Jul-2019 22:28:46	55.119999
05-Jul-2019 22:28:46	54.895999
05-Jul-2019 22:28:47	54.672000
05-Jul-2019 22:28:47	54.992000
05-Jul-2019 22:28:47	55.312000
05-Jul-2019 22:28:47	55.184000
05-Jul-2019 22:28:47	55.056000
05-Jul-2019 22:28:47	55.336000
05-Jul-2019 22:28:47	55.616000
05-Jul-2019 22:28:47	55.592000
05-Jul-2019 22:28:47	55.567999
05-Jul-2019 22:28:47	55.720000
05-Jul-2019 22:28:48	55.872000
05-Jul-2019 22:28:48	55.856000
05-Jul-2019 22:28:48	55.840000
05-Jul-2019 22:28:48	55.992001
05-Jul-2019 22:28:48	56.144001
05-Jul-2019 22:28:48	56.160001
05-Jul-2019 22:28:48	56.176001
05-Jul-2019 22:28:48	56.256002
05-Jul-2019 22:28:49	56.336002
05-Jul-2019 22:28:49	56.424001
05-Jul-2019 22:28:49	56.512001
05-Jul-2019 22:28:49	56.504001
05-Jul-2019 22:28:49	56.496001
05-Jul-2019 22:28:49	56.584001
05-Jul-2019 22:28:49	56.672000
05-Jul-2019 22:28:49	56.656001
05-Jul-2019 22:28:50	56.640001
05-Jul-2019 22:28:50	56.752001
05-Jul-2019 22:28:50	56.864001
05-Jul-2019 22:28:50	56.768001
05-Jul-2019 22:28:50	56.672001
05-Jul-2019 22:28:50	56.912001
05-Jul-2019 22:28:50	57.152001
05-Jul-2019 22:28:50	56.920001
05-Jul-2019 22:28:50	56.688000
05-Jul-2019 22:28:50	56.976001
05-Jul-2019 22:28:51	57.264001
05-Jul-2019 22:28:51	56.992001
05-Jul-2019 22:28:51	56.720001
05-Jul-2019 22:28:51	56.864001
05-Jul-2019 22:28:51	57.008001
05-Jul-2019 22:28:51	56.872001
05-Jul-2019 22:28:51	56.736001
05-Jul-2019 22:28:51	56.800001
05-Jul-2019 22:28:51	56.864001
05-Jul-2019 22:28:51	56.824001
05-Jul-2019 22:28:52	56.784001
05-Jul-2019 22:28:52	56.616001
05-Jul-2019 22:28:52	56.448001
05-Jul-2019 22:28:52	56.616001
05-Jul-2019 22:28:52	56.784001
05-Jul-2019 22:28:52	56.600001
05-Jul-2019 22:28:52	56.416001
05-Jul-2019 22:28:52	56.712001
05-Jul-2019 22:28:52	57.008001
05-Jul-2019 22:28:52	56.760001
05-Jul-2019 22:28:53	56.512001
05-Jul-2019 22:28:53	56.672001
05-Jul-2019 22:28:53	56.832001
05-Jul-2019 22:28:53	56.672001
05-Jul-2019 22:28:53	56.512001
05-Jul-2019 22:28:53	56.528001
05-Jul-2019 22:28:53	56.544000
05-Jul-2019 22:28:53	56.480001
05-Jul-2019 22:28:53	56.416001
05-Jul-2019 22:28:53	56.520001
05-Jul-2019 22:28:54	56.624001
05-Jul-2019 22:28:54	56.696001
05-Jul-2019 22:28:54	56.768001
05-Jul-2019 22:28:54	56.800001
05-Jul-2019 22:28:54	56.832001
05-Jul-2019 22:28:54	56.832001
05-Jul-2019 22:28:54	56.832001
05-Jul-2019 22:28:54	56.800001
05-Jul-2019 22:28:55	56.768001
05-Jul-2019 22:28:55	56.800001
05-Jul-2019 22:28:55	56.832001
05-Jul-2019 22:28:55	56.888000
05-Jul-2019 22:28:55	56.944000
05-Jul-2019 22:28:55	57.056000
05-Jul-2019 22:28:55	57.167999
05-Jul-2019 22:28:55	57.255999
05-Jul-2019 22:28:55	57.344000
05-Jul-2019 22:28:55	57.448000
05-Jul-2019 22:28:56	57.552000
05-Jul-2019 22:28:56	57.336000
05-Jul-2019 22:28:56	57.119999
05-Jul-2019 22:28:56	57.304000
05-Jul-2019 22:28:56	57.488000
05-Jul-2019 22:28:56	57.256000
05-Jul-2019 22:28:56	57.024000
05-Jul-2019 22:28:56	57.312000
05-Jul-2019 22:28:56	57.600000
05-Jul-2019 22:28:56	57.384000
05-Jul-2019 22:28:57	57.168000
05-Jul-2019 22:28:57	57.368000
05-Jul-2019 22:28:57	57.568000
05-Jul-2019 22:28:57	57.424000
05-Jul-2019 22:28:57	57.280001
05-Jul-2019 22:28:57	57.368001
05-Jul-2019 22:28:57	57.456002
05-Jul-2019 22:28:57	57.560002
05-Jul-2019 22:28:57	57.664002
05-Jul-2019 22:28:57	57.640002
05-Jul-2019 22:28:58	57.616002
05-Jul-2019 22:28:58	57.920002
05-Jul-2019 22:28:58	58.224001
05-Jul-2019 22:28:58	58.136001
05-Jul-2019 22:28:58	58.048001
05-Jul-2019 22:28:58	58.392001
05-Jul-2019 22:28:58	58.736001
05-Jul-2019 22:28:58	58.552000
05-Jul-2019 22:28:58	58.368000
05-Jul-2019 22:28:58	58.704000
05-Jul-2019 22:28:59	59.040000
05-Jul-2019 22:28:59	58.976000
05-Jul-2019 22:28:59	58.912000
05-Jul-2019 22:28:59	59.168000
05-Jul-2019 22:28:59	59.423999
05-Jul-2019 22:28:59	59.439999
05-Jul-2019 22:28:59	59.455998
05-Jul-2019 22:28:59	59.343998
05-Jul-2019 22:28:59	59.231998
05-Jul-2019 22:28:59	59.343998
05-Jul-2019 22:29:00	59.455998
05-Jul-2019 22:29:00	59.303999
05-Jul-2019 22:29:00	59.151999
05-Jul-2019 22:29:00	59.471999
05-Jul-2019 22:29:00	59.791999
05-Jul-2019 22:29:00	59.543999
05-Jul-2019 22:29:00	59.295999
05-Jul-2019 22:29:00	59.543999
05-Jul-2019 22:29:00	59.791999
05-Jul-2019 22:29:00	59.583999
05-Jul-2019 22:29:01	59.375999
05-Jul-2019 22:29:01	59.560000
05-Jul-2019 22:29:01	59.744000
05-Jul-2019 22:29:01	59.656000
05-Jul-2019 22:29:01	59.568000
05-Jul-2019 22:29:01	59.632001
05-Jul-2019 22:29:01	59.696001
05-Jul-2019 22:29:01	59.728001
05-Jul-2019 22:29:01	59.760001
05-Jul-2019 22:29:01	59.776001
05-Jul-2019 22:29:02	59.792001
05-Jul-2019 22:29:02	60.016000
05-Jul-2019 22:29:02	60.240000
05-Jul-2019 22:29:02	60.032000
05-Jul-2019 22:29:02	59.824000
05-Jul-2019 22:29:02	60.080000
05-Jul-2019 22:29:02	60.336000
05-Jul-2019 22:29:02	60.160000
05-Jul-2019 22:29:03	59.984000
05-Jul-2019 22:29:03	60.184001
05-Jul-2019 22:29:03	60.384001
05-Jul-2019 22:29:03	60.248001
05-Jul-2019 22:29:03	60.112000
05-Jul-2019 22:29:03	60.144000
05-Jul-2019 22:29:03	60.176000
05-Jul-2019 22:29:03	60.287999
05-Jul-2019 22:29:03	60.399999
05-Jul-2019 22:29:03	60.431999
05-Jul-2019 22:29:04	60.463999
05-Jul-2019 22:29:04	60.703999
05-Jul-2019 22:29:04	60.944000
05-Jul-2019 22:29:04	60.752000
05-Jul-2019 22:29:04	60.560000
05-Jul-2019 22:29:04	60.840000
05-Jul-2019 22:29:04	61.120000
05-Jul-2019 22:29:04	60.936000
05-Jul-2019 22:29:04	60.752000
05-Jul-2019 22:29:04	61.000000
05-Jul-2019 22:29:05	61.248000
05-Jul-2019 22:29:05	61.136000
05-Jul-2019 22:29:05	61.024000
05-Jul-2019 22:29:05	61.200000
05-Jul-2019 22:29:05	61.376000
05-Jul-2019 22:29:05	61.424000
05-Jul-2019 22:29:05	61.472000
05-Jul-2019 22:29:05	61.336000
05-Jul-2019 22:29:05	61.200001
05-Jul-2019 22:29:05	61.352001
05-Jul-2019 22:29:06	61.504001
05-Jul-2019 22:29:06	61.256001
05-Jul-2019 22:29:06	61.008001
05-Jul-2019 22:29:06	61.272001
05-Jul-2019 22:29:06	61.536000
05-Jul-2019 22:29:06	61.280000
05-Jul-2019 22:29:06	61.024000
05-Jul-2019 22:29:06	61.280000
05-Jul-2019 22:29:06	61.536000
05-Jul-2019 22:29:06	61.352000
05-Jul-2019 22:29:07	61.168000
05-Jul-2019 22:29:07	61.320000
05-Jul-2019 22:29:07	61.472000
05-Jul-2019 22:29:07	61.424001
05-Jul-2019 22:29:07	61.376001
05-Jul-2019 22:29:07	61.440001
05-Jul-2019 22:29:07	61.504001
05-Jul-2019 22:29:07	61.688001
05-Jul-2019 22:29:07	61.872001
05-Jul-2019 22:29:07	61.816001
05-Jul-2019 22:29:08	61.760002
05-Jul-2019 22:29:08	62.024001
05-Jul-2019 22:29:08	62.288001
05-Jul-2019 22:29:08	62.104001
05-Jul-2019 22:29:08	61.920001
05-Jul-2019 22:29:08	62.256001
05-Jul-2019 22:29:08	62.592001
05-Jul-2019 22:29:08	62.424002
05-Jul-2019 22:29:08	62.256002
05-Jul-2019 22:29:08	62.568002
05-Jul-2019 22:29:09	62.880002
05-Jul-2019 22:29:09	62.800001
05-Jul-2019 22:29:09	62.720001
05-Jul-2019 22:29:09	62.760001
05-Jul-2019 22:29:09	62.800001
05-Jul-2019 22:29:09	62.792001
05-Jul-2019 22:29:09	62.784001
05-Jul-2019 22:29:09	62.672001
05-Jul-2019 22:29:09	62.560001
05-Jul-2019 22:29:09	62.816000
05-Jul-2019 22:29:10	63.072000
05-Jul-2019 22:29:10	62.896000
05-Jul-2019 22:29:10	62.720000
05-Jul-2019 22:29:10	63.056000
05-Jul-2019 22:29:10	63.392001
05-Jul-2019 22:29:10	63.176001
05-Jul-2019 22:29:10	62.960001
05-Jul-2019 22:29:10	63.248000
05-Jul-2019 22:29:10	63.536000
05-Jul-2019 22:29:10	63.328000
05-Jul-2019 22:29:11	63.120000
05-Jul-2019 22:29:11	63.311999
05-Jul-2019 22:29:11	63.503999
05-Jul-2019 22:29:11	63.527999
05-Jul-2019 22:29:11	63.551999
05-Jul-2019 22:29:11	63.639998
05-Jul-2019 22:29:11	63.727998
05-Jul-2019 22:29:11	63.839998
05-Jul-2019 22:29:11	63.951998
05-Jul-2019 22:29:11	63.719999
05-Jul-2019 22:29:12	63.487999
05-Jul-2019 22:29:12	63.687999
05-Jul-2019 22:29:12	63.887998
05-Jul-2019 22:29:12	63.623998
05-Jul-2019 22:29:12	63.359998
05-Jul-2019 22:29:12	63.599998
05-Jul-2019 22:29:12	63.839998
05-Jul-2019 22:29:12	63.575998
05-Jul-2019 22:29:12	63.311998
05-Jul-2019 22:29:12	63.455998
05-Jul-2019 22:29:13	63.599998
05-Jul-2019 22:29:13	63.423998
05-Jul-2019 22:29:13	63.247998
05-Jul-2019 22:29:13	63.295998
05-Jul-2019 22:29:13	63.343999
05-Jul-2019 22:29:13	63.287999
05-Jul-2019 22:29:13	63.231999
05-Jul-2019 22:29:13	63.183999
05-Jul-2019 22:29:13	63.135999
05-Jul-2019 22:29:13	63.415999
05-Jul-2019 22:29:14	63.695999
05-Jul-2019 22:29:14	63.527999
05-Jul-2019 22:29:14	63.359999
05-Jul-2019 22:29:14	63.663999
05-Jul-2019 22:29:14	63.968000
05-Jul-2019 22:29:14	63.696000
05-Jul-2019 22:29:14	63.424000
05-Jul-2019 22:29:14	63.712000
05-Jul-2019 22:29:14	64.000000
05-Jul-2019 22:29:14	63.864000
05-Jul-2019 22:29:15	63.728000
05-Jul-2019 22:29:15	63.808001
05-Jul-2019 22:29:15	63.888001
05-Jul-2019 22:29:15	63.856001
05-Jul-2019 22:29:15	63.824001
05-Jul-2019 22:29:15	63.808001
05-Jul-2019 22:29:15	63.792000
05-Jul-2019 22:29:15	64.064001
05-Jul-2019 22:29:15	64.336001
05-Jul-2019 22:29:15	64.080001
05-Jul-2019 22:29:16	63.824001
05-Jul-2019 22:29:16	64.144001
05-Jul-2019 22:29:16	64.464001
05-Jul-2019 22:29:16	64.176001
05-Jul-2019 22:29:16	63.888001
05-Jul-2019 22:29:16	64.184000
05-Jul-2019 22:29:16	64.480000
05-Jul-2019 22:29:16	64.224000
05-Jul-2019 22:29:16	63.968000
05-Jul-2019 22:29:16	64.152000
05-Jul-2019 22:29:17	64.336000
05-Jul-2019 22:29:17	64.384000
05-Jul-2019 22:29:17	64.432000
05-Jul-2019 22:29:17	64.544000
05-Jul-2019 22:29:17	64.655999
05-Jul-2019 22:29:17	64.672000
05-Jul-2019 22:29:17	64.688000
05-Jul-2019 22:29:17	64.640000
05-Jul-2019 22:29:18	64.592000
05-Jul-2019 22:29:18	64.640000
05-Jul-2019 22:29:18	64.688000
05-Jul-2019 22:29:18	64.704000
05-Jul-2019 22:29:18	64.720001
05-Jul-2019 22:29:18	64.776000
05-Jul-2019 22:29:18	64.832000
05-Jul-2019 22:29:18	64.816000
05-Jul-2019 22:29:19	64.800001
05-Jul-2019 22:29:19	64.872001
05-Jul-2019 22:29:19	64.944001
05-Jul-2019 22:29:19	64.944001
05-Jul-2019 22:29:19	64.944001
05-Jul-2019 22:29:19	65.056001
05-Jul-2019 22:29:19	65.168001
05-Jul-2019 22:29:19	65.152001
05-Jul-2019 22:29:19	65.136002
05-Jul-2019 22:29:19	65.416002
05-Jul-2019 22:29:20	65.696002
05-Jul-2019 22:29:20	65.576002
05-Jul-2019 22:29:20	65.456002
05-Jul-2019 22:29:20	65.816002
05-Jul-2019 22:29:20	66.176003
05-Jul-2019 22:29:20	65.960002
05-Jul-2019 22:29:20	65.744002
05-Jul-2019 22:29:20	66.088003
05-Jul-2019 22:29:20	66.432003
05-Jul-2019 22:29:20	66.312003
05-Jul-2019 22:29:21	66.192003
05-Jul-2019 22:29:21	66.328003
05-Jul-2019 22:29:21	66.464003
05-Jul-2019 22:29:21	66.480002
05-Jul-2019 22:29:21	66.496002
05-Jul-2019 22:29:21	66.448002
05-Jul-2019 22:29:21	66.400002
05-Jul-2019 22:29:21	66.480002
05-Jul-2019 22:29:21	66.560002
05-Jul-2019 22:29:21	66.400002
05-Jul-2019 22:29:22	66.240002
05-Jul-2019 22:29:22	66.568002
05-Jul-2019 22:29:22	66.896002
05-Jul-2019 22:29:22	66.640001
05-Jul-2019 22:29:22	66.384001
05-Jul-2019 22:29:22	66.704001
05-Jul-2019 22:29:22	67.024001
05-Jul-2019 22:29:22	66.768001
05-Jul-2019 22:29:22	66.512001
05-Jul-2019 22:29:22	66.736001
05-Jul-2019 22:29:23	66.960002
05-Jul-2019 22:29:23	66.960002
05-Jul-2019 22:29:23	66.960002
05-Jul-2019 22:29:23	67.024001
05-Jul-2019 22:29:23	67.088001
05-Jul-2019 22:29:23	67.152001
05-Jul-2019 22:29:23	67.216001
05-Jul-2019 22:29:23	67.360001
05-Jul-2019 22:29:23	67.504000
05-Jul-2019 22:29:23	67.528000
05-Jul-2019 22:29:24	67.552000
05-Jul-2019 22:29:24	67.543999
05-Jul-2019 22:29:24	67.535999
05-Jul-2019 22:29:24	67.575999
05-Jul-2019 22:29:24	67.615999
05-Jul-2019 22:29:24	67.535999
05-Jul-2019 22:29:24	67.455999
05-Jul-2019 22:29:24	67.527999
05-Jul-2019 22:29:25	67.599999
05-Jul-2019 22:29:25	67.543999
05-Jul-2019 22:29:25	67.488000
05-Jul-2019 22:29:25	67.536000
05-Jul-2019 22:29:25	67.584000
05-Jul-2019 22:29:25	67.568000
05-Jul-2019 22:29:25	67.552001
05-Jul-2019 22:29:25	67.608001
05-Jul-2019 22:29:25	67.664002
05-Jul-2019 22:29:25	67.520002
05-Jul-2019 22:29:26	67.376003
05-Jul-2019 22:29:26	67.720002
05-Jul-2019 22:29:26	68.064002
05-Jul-2019 22:29:26	67.856002
05-Jul-2019 22:29:26	67.648002
05-Jul-2019 22:29:26	64.520002
05-Jul-2019 22:29:26	61.392002
05-Jul-2019 22:29:26	57.936002
05-Jul-2019 22:29:26	54.480002
05-Jul-2019 22:29:26	51.328002
05-Jul-2019 22:29:27	48.176002
05-Jul-2019 22:29:27	44.808001
05-Jul-2019 22:29:27	41.440001
05-Jul-2019 22:29:27	38.144001
05-Jul-2019 22:29:27	34.848001
05-Jul-2019 22:29:27	31.520001
05-Jul-2019 22:29:27	28.192001
05-Jul-2019 22:29:27	24.752000
05-Jul-2019 22:29:27	21.312000
05-Jul-2019 22:29:27	18.056000
05-Jul-2019 22:29:28	14.800000
05-Jul-2019 22:29:28	11.120000
05-Jul-2019 22:29:28	7.439999
05-Jul-2019 22:29:28	4.232000
05-Jul-2019 22:29:28	1.024000
05-Jul-2019 22:29:28	0.816000
05-Jul-2019 22:29:28	0.608000
05-Jul-2019 22:29:28	0.696000
05-Jul-2019 22:29:28	0.784000
05-Jul-2019 22:29:28	0.576000
05-Jul-2019 22:29:29	0.368000
05-Jul-2019 22:29:29	0.376000
05-Jul-2019 22:29:29	0.384000
05-Jul-2019 22:29:29	0.320000
05-Jul-2019 22:29:29	0.255999
05-Jul-2019 22:29:29	0.335999
05-Jul-2019 22:29:29	0.415999
05-Jul-2019 22:29:29	0.407999
05-Jul-2019 22:29:29	0.400000
05-Jul-2019 22:29:29	0.463999
05-Jul-2019 22:29:30	0.527999
05-Jul-2019 22:29:30	0.527999
05-Jul-2019 22:29:30	0.527999
05-Jul-2019 22:29:30	0.543999
05-Jul-2019 22:29:30	0.559999
05-Jul-2019 22:29:30	0.575999
05-Jul-2019 22:29:30	0.591999
05-Jul-2019 22:29:30	0.527999
05-Jul-2019 22:29:31	0.463999
05-Jul-2019 22:29:31	0.496000
05-Jul-2019 22:29:31	0.528000
05-Jul-2019 22:29:31	0.464000
05-Jul-2019 22:29:31	0.400000
05-Jul-2019 22:29:31	0.536000
05-Jul-2019 22:29:31	0.672000
05-Jul-2019 22:29:31	0.528000
05-Jul-2019 22:29:32	0.384000
05-Jul-2019 22:29:32	0.584000
05-Jul-2019 22:29:32	0.784000
05-Jul-2019 22:29:32	0.616000
05-Jul-2019 22:29:32	0.448000
05-Jul-2019 22:29:32	0.624000
05-Jul-2019 22:29:32	0.800000
05-Jul-2019 22:29:32	0.648000
05-Jul-2019 22:29:32	0.496001
05-Jul-2019 22:29:32	0.632000
05-Jul-2019 22:29:33	0.768000
05-Jul-2019 22:29:33	0.752000
05-Jul-2019 22:29:33	0.736000
05-Jul-2019 22:29:33	0.712000
05-Jul-2019 22:29:33	0.688000
05-Jul-2019 22:29:33	0.848000
05-Jul-2019 22:29:33	1.008000
05-Jul-2019 22:29:33	0.824000
05-Jul-2019 22:29:33	0.640000
05-Jul-2019 22:29:33	0.808000
05-Jul-2019 22:29:34	0.976000
05-Jul-2019 22:29:34	0.768000
05-Jul-2019 22:29:34	0.560000
05-Jul-2019 22:29:34	0.688000
05-Jul-2019 22:29:34	0.816000
05-Jul-2019 22:29:34	0.656000
05-Jul-2019 22:29:34	0.496000
05-Jul-2019 22:29:34	0.560000
05-Jul-2019 22:29:34	0.624000
05-Jul-2019 22:29:34	0.552000
05-Jul-2019 22:29:35	0.480000
05-Jul-2019 22:29:35	0.488000
05-Jul-2019 22:29:35	0.495999
05-Jul-2019 22:29:35	0.607999
05-Jul-2019 22:29:35	0.720000
05-Jul-2019 22:29:35	0.560000
05-Jul-2019 22:29:35	0.400000
05-Jul-2019 22:29:35	0.592000
05-Jul-2019 22:29:35	0.784000
05-Jul-2019 22:29:35	0.616000
05-Jul-2019 22:29:36	0.448000
05-Jul-2019 22:29:36	0.592000
05-Jul-2019 22:29:36	0.736000
05-Jul-2019 22:29:36	0.608000
05-Jul-2019 22:29:36	0.480000
05-Jul-2019 22:29:36	0.560000
05-Jul-2019 22:29:36	0.640000
05-Jul-2019 22:29:36	0.648000
05-Jul-2019 22:29:36	0.656000
05-Jul-2019 22:29:36	0.616001
05-Jul-2019 22:29:37	0.576001
05-Jul-2019 22:29:37	0.664001
05-Jul-2019 22:29:37	0.752001
05-Jul-2019 22:29:37	0.632000
05-Jul-2019 22:29:37	0.512000
05-Jul-2019 22:29:37	0.680000
05-Jul-2019 22:29:37	0.848000
05-Jul-2019 22:29:37	0.664000
05-Jul-2019 22:29:37	0.480000
05-Jul-2019 22:29:37	0.656000
05-Jul-2019 22:29:38	0.832000
05-Jul-2019 22:29:38	0.720000
05-Jul-2019 22:29:38	0.608000
05-Jul-2019 22:29:38	0.744000
05-Jul-2019 22:29:38	0.880000
05-Jul-2019 22:29:38	0.832000
05-Jul-2019 22:29:38	0.784000
05-Jul-2019 22:29:38	0.704000
05-Jul-2019 22:29:38	0.624000
05-Jul-2019 22:29:38	0.656000
05-Jul-2019 22:29:39	0.688000
05-Jul-2019 22:29:39	0.536000
05-Jul-2019 22:29:39	0.384000
05-Jul-2019 22:29:39	0.576000
05-Jul-2019 22:29:39	0.768000
05-Jul-2019 22:29:39	0.568000
05-Jul-2019 22:29:39	0.368000
05-Jul-2019 22:29:39	0.520000
05-Jul-2019 22:29:39	0.672001
05-Jul-2019 22:29:39	0.496001
05-Jul-2019 22:29:40	0.320001
05-Jul-2019 22:29:40	0.424001
05-Jul-2019 22:29:40	0.528001
05-Jul-2019 22:29:40	0.392001
05-Jul-2019 22:29:40	0.256001
05-Jul-2019 22:29:40	0.296000
05-Jul-2019 22:29:40	0.336000
05-Jul-2019 22:29:40	0.416000
05-Jul-2019 22:29:40	0.496001
05-Jul-2019 22:29:40	0.464001
05-Jul-2019 22:29:41	0.432001
05-Jul-2019 22:29:41	0.592001
05-Jul-2019 22:29:41	0.752001
05-Jul-2019 22:29:41	0.552001
05-Jul-2019 22:29:41	0.352001
05-Jul-2019 22:29:41	0.544000
05-Jul-2019 22:29:41	0.736000
05-Jul-2019 22:29:41	0.584000
05-Jul-2019 22:29:41	0.432000
05-Jul-2019 22:29:41	0.600000
05-Jul-2019 22:29:42	0.768000
05-Jul-2019 22:29:42	0.672000
05-Jul-2019 22:29:42	0.576000
05-Jul-2019 22:29:42	0.600000
05-Jul-2019 22:29:42	0.624000
05-Jul-2019 22:29:42	0.600001
05-Jul-2019 22:29:42	0.576001
05-Jul-2019 22:29:42	0.472000
05-Jul-2019 22:29:42	0.368000
05-Jul-2019 22:29:42	0.536000
05-Jul-2019 22:29:43	0.704000
05-Jul-2019 22:29:43	0.552000
05-Jul-2019 22:29:43	0.400000
05-Jul-2019 22:29:43	0.583999
05-Jul-2019 22:29:43	0.767999
05-Jul-2019 22:29:43	0.583999
05-Jul-2019 22:29:43	0.400000
05-Jul-2019 22:29:43	0.544000
05-Jul-2019 22:29:43	0.688000
05-Jul-2019 22:29:43	0.568000
05-Jul-2019 22:29:44	0.448000
05-Jul-2019 22:29:44	0.432000
05-Jul-2019 22:29:44	0.416000
05-Jul-2019 22:29:44	0.464000
05-Jul-2019 22:29:44	0.512000
05-Jul-2019 22:29:44	0.447999
05-Jul-2019 22:29:44	0.383999
05-Jul-2019 22:29:44	0.527999
05-Jul-2019 22:29:44	0.671999
05-Jul-2019 22:29:44	0.455999
05-Jul-2019 22:29:45	0.239999
05-Jul-2019 22:29:45	0.431999
05-Jul-2019 22:29:45	0.624000
05-Jul-2019 22:29:45	0.440000
05-Jul-2019 22:29:45	0.256000
05-Jul-2019 22:29:45	0.368000
05-Jul-2019 22:29:45	0.480000
05-Jul-2019 22:29:45	0.352001
05-Jul-2019 22:29:46	0.224001
05-Jul-2019 22:29:46	0.240001
05-Jul-2019 22:29:46	0.256001
05-Jul-2019 22:29:46	0.376001
05-Jul-2019 22:29:46	0.496001
05-Jul-2019 22:29:46	0.432001
05-Jul-2019 22:29:46	0.368001
05-Jul-2019 22:29:46	0.560001
05-Jul-2019 22:29:46	0.752001
05-Jul-2019 22:29:46	0.600001
05-Jul-2019 22:29:47	0.448001
05-Jul-2019 22:29:47	0.648001
05-Jul-2019 22:29:47	0.848001
05-Jul-2019 22:29:47	0.656001
05-Jul-2019 22:29:47	0.464001
05-Jul-2019 22:29:47	0.624001
05-Jul-2019 22:29:47	0.784001
05-Jul-2019 22:29:47	0.704001
05-Jul-2019 22:29:47	0.624000
05-Jul-2019 22:29:47	0.640000
05-Jul-2019 22:29:48	0.656000
05-Jul-2019 22:29:48	0.648000
05-Jul-2019 22:29:48	0.640000
05-Jul-2019 22:29:48	0.512000
05-Jul-2019 22:29:48	0.384000
05-Jul-2019 22:29:48	0.552000
05-Jul-2019 22:29:48	0.720000
05-Jul-2019 22:29:48	0.536000
05-Jul-2019 22:29:48	0.352000
05-Jul-2019 22:29:48	0.520000
05-Jul-2019 22:29:49	0.688000
05-Jul-2019 22:29:49	0.496000
05-Jul-2019 22:29:49	0.304000
05-Jul-2019 22:29:49	0.432000
05-Jul-2019 22:29:49	0.560000
05-Jul-2019 22:29:49	0.400000
05-Jul-2019 22:29:49	0.240000
05-Jul-2019 22:29:49	0.328000
05-Jul-2019 22:29:49	0.416000
05-Jul-2019 22:29:49	0.464000
05-Jul-2019 22:29:50	0.512000
05-Jul-2019 22:29:50	0.504000
05-Jul-2019 22:29:50	0.496000
05-Jul-2019 22:29:50	0.624000
05-Jul-2019 22:29:50	0.752000
05-Jul-2019 22:29:50	0.560000
05-Jul-2019 22:29:50	0.368000
05-Jul-2019 22:29:50	0.568000
05-Jul-2019 22:29:50	0.768000
05-Jul-2019 22:29:50	0.600001
05-Jul-2019 22:29:51	0.432001
05-Jul-2019 22:29:51	0.552001
05-Jul-2019 22:29:51	0.672001
05-Jul-2019 22:29:51	0.552001
05-Jul-2019 22:29:51	0.432001
05-Jul-2019 22:29:51	0.496001
05-Jul-2019 22:29:51	0.560000
05-Jul-2019 22:29:51	0.560000
05-Jul-2019 22:29:51	0.560000
05-Jul-2019 22:29:51	0.504000
05-Jul-2019 22:29:52	0.448000
05-Jul-2019 22:29:52	0.464000
05-Jul-2019 22:29:52	0.480000
05-Jul-2019 22:29:52	0.344000
05-Jul-2019 22:29:52	0.208000
05-Jul-2019 22:29:52	0.336001
05-Jul-2019 22:29:52	0.464001
05-Jul-2019 22:29:52	0.264001
05-Jul-2019 22:29:52	0.064000
05-Jul-2019 22:29:52	0.224000
05-Jul-2019 22:29:53	0.384000
05-Jul-2019 22:29:53	0.312000
05-Jul-2019 22:29:53	0.240000
05-Jul-2019 22:29:53	0.352001
05-Jul-2019 22:29:53	0.464001
05-Jul-2019 22:29:53	0.472001
05-Jul-2019 22:29:53	0.480001
05-Jul-2019 22:29:53	0.376001
05-Jul-2019 22:29:53	0.272001
05-Jul-2019 22:29:53	0.344001
05-Jul-2019 22:29:54	0.416001
05-Jul-2019 22:29:54	0.376001
05-Jul-2019 22:29:54	0.336001
05-Jul-2019 22:29:54	0.504001
05-Jul-2019 22:29:54	0.672001
05-Jul-2019 22:29:54	0.544000
05-Jul-2019 22:29:54	0.416000
05-Jul-2019 22:29:54	0.568000
05-Jul-2019 22:29:54	0.720000
05-Jul-2019 22:29:54	0.568000
05-Jul-2019 22:29:55	0.416000
05-Jul-2019 22:29:55	0.544000
05-Jul-2019 22:29:55	0.672000
05-Jul-2019 22:29:55	0.568000
05-Jul-2019 22:29:55	0.464000
05-Jul-2019 22:29:55	0.440000
05-Jul-2019 22:29:55	0.416000
05-Jul-2019 22:29:55	0.536000
05-Jul-2019 22:29:55	0.656000
05-Jul-2019 22:29:55	0.576000
05-Jul-2019 22:29:56	0.496000
05-Jul-2019 22:29:56	0.648000
05-Jul-2019 22:29:56	0.800000
05-Jul-2019 22:29:56	0.640000
05-Jul-2019 22:29:56	0.480000
05-Jul-2019 22:29:56	0.672000
05-Jul-2019 22:29:56	0.864000
05-Jul-2019 22:29:56	0.728000
05-Jul-2019 22:29:56	0.592000
05-Jul-2019 22:29:56	0.736000
05-Jul-2019 22:29:57	0.880000
05-Jul-2019 22:29:57	0.744000
05-Jul-2019 22:29:57	0.608000
05-Jul-2019 22:29:57	0.648000
05-Jul-2019 22:29:57	0.688000
05-Jul-2019 22:29:57	0.664000
05-Jul-2019 22:29:57	0.640000
05-Jul-2019 22:29:57	0.696000
05-Jul-2019 22:29:57	0.752000
05-Jul-2019 22:29:57	0.728000
05-Jul-2019 22:29:58	0.704000
05-Jul-2019 22:29:58	0.672000
05-Jul-2019 22:29:58	0.640000
05-Jul-2019 22:29:58	0.624000
05-Jul-2019 22:29:58	0.608000
05-Jul-2019 22:29:58	0.568000
05-Jul-2019 22:29:58	0.528000
05-Jul-2019 22:29:58	0.560000
05-Jul-2019 22:29:59	0.627368
05-Jul-2019 22:29:59	0.551111
05-Jul-2019 22:29:59	0.465882
05-Jul-2019 22:29:59	0.510000
05-Jul-2019 22:29:59	0.560000
05-Jul-2019 22:29:59	0.582857
05-Jul-2019 22:29:59	0.609231
05-Jul-2019 22:29:59	0.706666
05-Jul-2019 22:29:59	0.821817


==> Data_Analysis/data/BestBeamLoading/er_cav1.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.040368	0.066217
6.743223	0.055127	0.082700
6.131447	0.011162	0.091261
5.628781	0.033910	0.059444
4.832031	0.043722	0.065028
4.214454	0.045388	0.063533
3.560527	-0.014195	0.070699
2.968023	0.116599	0.123724
2.293260	0.035601	0.086355
1.542880	0.029174	0.069728
0.837269	0.055236	0.097033
0.085198	-0.112495	0.098682


==> Data_Analysis/data/BestBeamLoading/er_cav2.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.228098	0.030465
6.743223	0.190445	0.021841
6.131447	0.173884	0.024155
5.628781	0.146031	0.017826
4.832031	0.153333	0.014631
4.214454	0.135400	0.018835
3.560527	0.087854	0.020830
2.968023	0.117025	0.027829
2.293260	0.048883	0.018027
1.542880	0.042369	0.012017
0.837269	0.025432	0.022302
0.085198	0.007267	0.017105


==> Data_Analysis/data/BestBeamLoading/er_cav3.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.340228	0.043447
6.743223	0.306578	0.068205
6.131447	0.312470	0.058377
5.628781	0.256056	0.039310
4.832031	0.379274	0.166863
4.214454	0.381895	0.132417
3.560527	0.267332	0.141110
2.968023	0.354161	0.301829
2.293260	0.082557	0.056302
1.542880	0.182783	0.151511
0.837269	0.079932	0.124865
0.085198	-0.026856	0.053217


==> Data_Analysis/data/BestBeamLoading/er_cav4.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.435707	0.047667
6.743223	0.400174	0.035960
6.131447	0.333718	0.037115
5.628781	0.293367	0.045270
4.832031	0.262841	0.037240
4.214454	0.241046	0.051194
3.560527	0.188676	0.031486
2.968023	0.227416	0.061089
2.293260	0.109444	0.027294
1.542880	0.138815	0.034334
0.837269	0.041533	0.065154
0.085198	-0.013582	0.035236


==> Data_Analysis/data/BestBeamLoading/er_cav5.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.350617	0.055257
6.743223	0.294058	0.089099
6.131447	0.260922	0.077894
5.628781	0.238013	0.106158
4.832031	0.261343	0.384253
4.214454	0.228871	0.168727
3.560527	0.220177	0.227169
2.968023	0.218794	0.249698
2.293260	0.075339	0.260001
1.542880	0.159079	0.257582
0.837269	0.043620	0.155471
0.085198	-0.013764	0.090403


==> Data_Analysis/data/BestBeamLoading/er_cav6.txt <==
Current (microA)	Power (W)	Uncertainty (W)
7.626135	0.045844	0.163989
6.743223	-0.141594	0.308026
6.131447	0.040935	0.314776
5.628781	0.405103	0.306352
4.832031	0.737201	0.358011
4.214454	0.821278	0.176493
3.560527	0.674794	0.310184
2.968023	0.266670	0.228896
2.293260	-0.192344	0.234821
1.542880	-0.405431	0.186052
0.837269	-0.299267	0.431935
0.085198	0.108644	0.395365


==> Data_Analysis/data/BestBeamLoading/noner_cav1.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	-0.262697	0.320844
0.146546	-0.916526	0.248342
0.218537	-1.339068	0.425888
0.290046	-1.522330	0.624282
0.363575	-1.820896	0.424825
0.437126	-2.035347	0.497741
0.508974	-2.469810	0.697381
0.575436	-2.943438	0.689989
0.650030	-3.338947	0.317880
0.725475	-3.768990	0.208700
0.792002	-4.194169	0.352432
0.864320	-4.549497	0.277656
0.937274	-4.910050	0.488653
1.008531	-5.378811	0.516574
1.080903	-5.796439	0.438140
1.150649	-6.164297	0.292627
1.222487	-6.471295	0.314860
1.282200	-6.688504	0.536816
1.349006	-7.066011	0.692853
1.431392	-7.439590	0.363818


==> Data_Analysis/data/BestBeamLoading/noner_cav2.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	-0.317894	0.067450
0.146546	-0.752672	0.119148
0.218537	-1.074029	0.052088
0.290046	-1.305533	0.073951
0.363575	-1.768532	0.059348
0.437126	-2.295059	0.066585
0.508974	-2.385212	0.069617
0.575436	-2.736652	0.117660
0.650030	-3.047134	0.186730
0.725475	-3.539548	0.071491
0.792002	-3.771475	0.055982
0.864320	-4.200725	0.078335
0.937274	-4.689144	0.081379
1.008531	-4.774626	0.052444
1.080903	-5.335014	0.046661
1.150649	-5.519530	0.054194
1.222487	-5.966272	0.096936
1.282200	-6.279618	0.056192
1.349006	-6.593188	0.047461
1.431392	-6.754473	0.064613


==> Data_Analysis/data/BestBeamLoading/noner_cav3.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	-0.408565	0.539214
0.146546	-0.836552	0.493907
0.218537	-1.279489	0.494560
0.290046	-1.631956	1.390083
0.363575	-2.112001	0.491831
0.437126	-2.515434	0.784413
0.508974	-2.878272	0.976311
0.575436	-3.291068	0.234871
0.650030	-3.724287	0.700070
0.725475	-4.117918	1.140981
0.792002	-4.439187	1.448635
0.864320	-4.927399	0.658558
0.937274	-5.350643	1.427656
1.008531	-5.722676	1.468268
1.080903	-6.213642	0.291271
1.150649	-6.592426	0.320812
1.222487	-7.027592	0.628811
1.282200	-7.355772	0.528601
1.349006	-7.727939	0.601123
1.431392	-8.159068	0.807201


==> Data_Analysis/data/BestBeamLoading/noner_cav4.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	0.555499	0.223670
0.146546	1.040875	0.210949
0.218537	1.575062	0.155761
0.290046	2.113324	0.251412
0.363575	2.574948	0.139429
0.437126	3.026790	0.143642
0.508974	3.561641	0.138356
0.575436	4.104480	0.238974
0.650030	4.584739	0.180743
0.725475	5.138620	0.195408
0.792002	5.648259	0.239047
0.864320	6.087326	0.247284
0.937274	6.665776	0.136676
1.008531	7.167740	0.224997
1.080903	7.719563	0.230715
1.150649	8.149241	0.146668
1.222487	8.621409	0.220934
1.282200	9.053720	0.159329
1.349006	9.607829	0.262883
1.431392	10.087065	0.233497


==> Data_Analysis/data/BestBeamLoading/noner_cav5.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	0.437861	0.071314
0.146546	0.846784	0.063258
0.218537	1.342409	0.079201
0.290046	1.776493	0.072294
0.363575	2.197659	0.090859
0.437126	2.630037	0.074633
0.508974	3.104867	0.077283
0.575436	3.446837	0.065606
0.650030	3.882195	0.070358
0.725475	4.391125	0.088115
0.792002	4.879020	0.128890
0.864320	5.228884	0.071071
0.937274	5.698029	0.082976
1.008531	6.154040	0.112978
1.080903	6.514244	0.054500
1.150649	6.932169	0.049975
1.222487	7.350958	0.052260
1.282200	7.714316	0.051159
1.349006	8.158957	0.087810
1.431392	8.655006	0.090278


==> Data_Analysis/data/BestBeamLoading/noner_cav6.txt <==
Current (microA)	Power (W)	Uncertainty (W)
0.073737	0.466796	0.283228
0.146546	0.882476	0.313249
0.218537	1.243070	0.303220
0.290046	1.723814	0.321006
0.363575	2.164198	0.293451
0.437126	2.626129	0.287445
0.508974	3.031461	0.321837
0.575436	3.393733	0.293223
0.650030	3.877229	0.363727
0.725475	4.260342	0.313838
0.792002	4.670399	0.343713
0.864320	5.107926	0.310821
0.937274	5.539610	0.351618
1.008531	5.989750	0.308113
1.080903	6.406702	0.294262
1.150649	6.817839	0.321933
1.222487	7.266587	0.293351
1.282200	7.620051	0.359509
1.349006	8.016266	0.310351
1.431392	8.493650	0.293425


==> Data_Analysis/data/loading_settings.txt <==
1    6013.3e3    5.001e3
2    6003.9e3    6.202e3
3    6.0016e3    6.202e3
4    6.0016e3    6.202e3
5    6.0039e3    6.205e3
6    6.0130e3    6.215e3

==> Data_Analysis/data/tunes/arc_measured.csv <==
Energy,Horz,Vert
37.83881199,0.453882639466759,0.339304752653421
38.80253698,0.403403988960432,0.317179128787111
40.73137022,0.366448042061852,0.291725847510883
43.62540009,0.33180608283751,0.26602914079837
46.03593411,0.311609777019839,0.25167412049741
48.44267033,0.292695750118431,0.235564205189857
50.85130914,0.276785701476516,0.22084918314764
53.25807418,0.260211397206095,0.207019187905335
55.66666422,0.250722883782923,0.195239866959646
58.07303588,0.237589026893397,0.186585386953883


==> Data_Analysis/data/tunes/arc_sim.csv <==
Energy,Horz,Vert
38,0.49274330218959,0.346953315961938
38.1,0.477147465735212,0.345302259404469
38.2,0.46853814141571,0.343675360261611
38.3,0.461848938650879,0.342071825885313
38.4,0.456191140571189,0.340490906424667
38.5,0.451204513424301,0.338931891619539
38.6,0.446700222115037,0.337394107898198
38.7,0.442564564140583,0.335876915744373
38.8,0.43872271802384,0.334379727913408
38.9,0.435122436792698,0.332901924737493
39,0.431725372988197,0.331442976024162
39.1,0.428502468605277,0.330002356564643
39.2,0.425431057013135,0.328579565155995
39.3,0.422493048566965,0.327174123071999
39.4,0.419673729598202,0.325785572657839
39.5,0.416960938843915,0.324413476036504
39.6,0.414344485688523,0.323057413916214
39.7,0.411815728688999,0.321716984489364
39.8,0.40936725133319,0.320391812670608
39.9,0.406992675380477,0.319081508103602
40,0.404686406323767,0.317785725903927
40.1,0.40244354207345,0.316504124742493
40.2,0.4002597493468,0.315236376375235
40.3,0.398131174875019,0.313982164941691
40.4,0.39605437370279,0.312741186311557
40.5,0.39402625072042,0.311513147475273
40.6,0.392044012558691,0.310297765975031
40.7,0.390105107148544,0.30909479001008
40.8,0.388207272819051,0.307903915351099
40.9,0.386348386080211,0.306724908817273
41,0.384526520942545,0.305557525169232
41.1,0.382739907799032,0.304401527377409
41.2,0.380986916066931,0.303256686237128
41.3,0.379266039237479,0.302122780006779
41.4,0.377575881936963,0.300999594067416
41.5,0.375915148677617,0.299886920602251
41.6,0.374282634035868,0.298784558294604
41.7,0.372677214042352,0.297692312043052
41.8,0.371097829597136,0.296610003094458
41.9,0.369543515902057,0.295537427168118
42,0.368013342210768,0.294474416670574
42.1,0.36650644286732,0.293420798817006
42.2,0.365022003506047,0.292376405833015
42.3,0.363559256849968,0.291341074751051
42.4,0.362117478943408,0.290314647217434
42.5,0.360695985765122,0.289296969309339
42.6,0.359294130175907,0.288287891361089
42.7,0.357911299161121,0.287287267799203
42.8,0.356546911333944,0.28629495698565
42.9,0.355200398168042,0.285310842142621
43,0.353871268062444,0.284334746894164
43.1,0.35255900509654,0.283366561638772
43.2,0.351263133685183,0.282406159060259
43.3,0.349983200388054,0.281453415101099
43.4,0.348718772474089,0.28050820884565
43.5,0.347469436604038,0.279570422408754
43.6,0.346234797619467,0.278639940829429
43.7,0.345014477427857,0.277716651969342
43.8,0.343808113974605,0.27680044641583
43.9,0.34261536029378,0.275891217389205
44,0.341435875879074,0.274988871363018
44.1,0.340269356918148,0.274093285135535
44.2,0.33911548890426,0.273204370026556
44.3,0.33797397707009,0.272322028939293
44.4,0.336844537943013,0.271446167003176
44.5,0.335726898739958,0.270576691502512
44.6,0.33462079680362,0.269713511808089
44.7,0.333525979076596,0.268856539311567
44.8,0.332442201610374,0.268005687362542
44.9,0.331369229106388,0.267160871208123
45,0.330306834486596,0.266322007934905
45.1,0.329254798491297,0.265489016413248
45.2,0.32821290930208,0.264661817243718
45.3,0.327180947501605,0.263840354498483
45.4,0.326158744546754,0.263024508488433
45.5,0.325146094157072,0.262214226508675
45.6,0.324142810948666,0.26140943558501
45.7,0.323148715409864,0.260610064234854
45.8,0.322163633640412,0.259816042424755
45.9,0.321187397105526,0.259027301529461
46,0.320219842403735,0.258243774292481
46.1,0.319260811047603,0.257465394788069
46.2,0.318310149256447,0.256692098384569
46.3,0.317367707760266,0.255923821709064
46.4,0.316433341614142,0.255160502613265
46.5,0.315506910022433,0.254402080140594
46.6,0.314588276172136,0.253648494494411
46.7,0.313677307074828,0.252899687007326
46.8,0.312773866394735,0.252155611214751
46.9,0.311877842415284,0.251416188409377
47,0.310989105707884,0.250681374245157
47.1,0.310107537155658,0.249951114285152
47.2,0.309233020787357,0.24922535508311
47.3,0.308365443660812,0.248504044158448
47.4,0.307504695751939,0.247787129972042
47.5,0.306650669848969,0.247074561902814
47.6,0.30580326145161,0.246366290225051
47.7,0.304962368674854,0.245662266086463
47.8,0.30412789215717,0.244962441486922
47.9,0.303299734972839,0.244266769257878
48,0.302477802548205,0.243575203042405
48.1,0.301662002581637,0.242887697275873
48.2,0.300852244966986,0.242204207167213
48.3,0.300048441720365,0.241524688680742
48.4,0.29925049332224,0.240849121185012
48.5,0.298458343032456,0.240177416764191
48.6,0.297671895206018,0.239509556217492
48.7,0.296891069676355,0.238845498359825
48.8,0.296115788077054,0.238185202678516
48.9,0.295345973785231,0.237528629318142
49,0.294581551867183,0.236875739065823
49.1,0.293822449026234,0.236226493336926
49.2,0.293068593552644,0.235580854161187
49.3,0.292319915275504,0.234938784169218
49.4,0.2915763455165,0.234300246579409
49.5,0.290837829125859,0.23366522939114
49.6,0.290104276060791,0.233033648522123
49.7,0.289375633999203,0.232405493111834
49.8,0.288651839805393,0.231780728605878
49.9,0.287932831630332,0.231159320977383
50,0.287218548874982,0.230541236715931
50.1,0.28650893215498,0.229926442816771
50.2,0.285803923266599,0.22931490677034
50.3,0.285103465153945,0.22870659655205
50.4,0.284407495273558,0.228101492190003
50.5,0.283715971989575,0.227499539442983
50.6,0.283028834889702,0.226900719262196
50.7,0.282346031204066,0.226305001466178
50.8,0.281667509163234,0.225712356311295
50.9,0.280993217971748,0.225122754483039
51,0.280323107782545,0.224536167087539
51.1,0.279657129672259,0.223952565643298
51.2,0.278995235617346,0.223371922073128
51.3,0.278337378471006,0.222794208696293
51.4,0.277683511940869,0.222219398220852
51.5,0.277033590567411,0.221647463736182
51.6,0.276387569703076,0.2210783787057
51.7,0.275745405492079,0.220512116959752
51.8,0.275107054850841,0.219948652688675
51.9,0.274472475449068,0.219387960436042
52,0.27384162569141,0.218830015092052
52.1,0.273214464699709,0.218274791887092
52.2,0.272590952295793,0.217722266385447
52.3,0.271971048984808,0.217172414479159
52.4,0.271354715939054,0.216625212382033
52.5,0.270741914982324,0.216080636623786
52.6,0.270132608574709,0.215538664044326
52.7,0.269526759797866,0.214999271788171
52.8,0.268924332340724,0.214462437298993
52.9,0.268325290485614,0.213928138314291
53,0.267729599094804,0.213396352860178
53.1,0.267137223597438,0.2128670592463
53.2,0.266548129976841,0.212340236060855
53.3,0.265962271887834,0.211815885839578
53.4,0.265379642138844,0.211293940364194
53.5,0.264800195420026,0.210774402705159
53.6,0.264223899811705,0.210257252517349
53.7,0.263650723890193,0.209742469710947
53.8,0.263080636717117,0.209230034447097
53.9,0.262513607829039,0.208719927133654
54,0.261949607227369,0.208212128421021
54.1,0.261388605368546,0.207706619198085
54.2,0.260830573154488,0.207203380588236
54.3,0.260275481923309,0.206702393945467
54.4,0.259723303440273,0.206203640850562
54.5,0.259174009888998,0.205707103107368
54.6,0.25862757386289,0.205212762739138
54.7,0.258083968356805,0.204720601984956
54.8,0.257543166758928,0.20423060329623
54.9,0.257005142842862,0.203742749333272
55,0.25646987075993,0.203257022961935
55.1,0.255937325031661,0.202773407250319
55.2,0.255407480542484,0.202291885465559
55.3,0.254880312532598,0.201812441070665
55.4,0.254355796591021,0.201335057721428
55.5,0.253833908648825,0.200859719263392
55.6,0.253314624972525,0.200386409728892
55.7,0.252797922157648,0.199915113334134
55.8,0.252283777122445,0.199445814476354
55.9,0.25177216710177,0.198978497731017
56,0.251263069641104,0.198513147849084
56.1,0.250756462590722,0.198049749754323
56.2,0.250252324100002,0.197588288540678
56.3,0.249750632611877,0.197128749469685
56.4,0.249251366857407,0.196671117967946
56.5,0.248754505850493,0.196215379624644
56.6,0.248260028882706,0.195761520189106
56.7,0.247767915518244,0.195309525568421
56.8,0.247278145589,0.194859381825093
56.9,0.246790699189754,0.194411075174745
57,0.246305556673467,0.193964591983863
57.1,0.24582269864669,0.193519918767589
57.2,0.245342105965071,0.193077042187544
57.3,0.244863759728973,0.192635949049703
57.4,0.244387641279182,0.192196626302301
57.5,0.243913732192718,0.191759061033786
57.6,0.243442014278738,0.191323240470799
57.7,0.242972469574528,0.190889151976201
57.8,0.242505080341589,0.190456783047135
57.9,0.242039829061801,0.190026121313112
58,0.24157669843368,0.189597154534149
58.1,0.241115671368714,0.189169870598925
58.2,0.240656730987772,0.188744257522983
58.3,0.240199860617599,0.188320303446954
58.4,0.239745043787385,0.187897996634816
58.5,0.239292264225403,0.187477325472188
58.6,0.238841505855721,0.187058278464649
58.7,0.238392752794985,0.18664084423609
58.8,0.237945989349267,0.18622501152709
58.9,0.237501200010984,0.185810769193328
59,0.237058369455874,0.185398106204016
59.1,0.23661748254004,0.18498701164036
59.2,0.236178524297054,0.184577474694053
59.3,0.235741479935122,0.184169484665789
59.4,0.235306324080107,0.183763008868116
59.5,0.234873063819012,0.183358081017035
59.6,0.234441674083746,0.182954668625527
59.7,0.234012129894093,0.182552739128202
59.8,0.233584428209681,0.182152304658388
59.9,0.233158566030496,0.181753377405732
60,0.232734518852694,0.181355925108226
60.1,0.232312273186099,0.180959937888054
60.2,0.231891804784639,0.180565383501014
60.3,0.2314731223033,0.180172297197036
60.4,0.231056201762606,0.179780646912208
60.5,0.23064103026487,0.179390423148164
60.6,0.230227573083068,0.179001571190733
60.7,0.229815861605303,0.178614172357064
60.8,0.229405861323978,0.178228172095249
60.9,0.228997559898928,0.177843561267284
61,0.228590934058615,0.177460307973036
61.1,0.228186006257183,0.177078425271332
61.2,0.227782728720007,0.176697928791192
61.3,0.227381102001061,0.176318786054432
61.4,0.226981114411869,0.175940988348497
61.5,0.22658273215534,0.175564480959137
61.6,0.226185988316312,0.175189347519822
61.7,0.225790849282284,0.174815533461103
61.8,0.225397303852811,0.174443030392133
61.9,0.225005340945111,0.174071830000032
62,0.224614938423759,0.173701900808672
62.1,0.224226107803162,0.173333281146308
62.2,0.223838827145264,0.172965939680495
62.3,0.223453085821483,0.172599868400859
62.4,0.223068873312827,0.172235059370379
62.5,0.222686156765523,0.171871457835145
62.6,0.222304970820133,0.171509149795063
62.7,0.221925282775047,0.171148080624358
62.8,0.221547082534597,0.170788242670747
62.9,0.221170360105323,0.170429628351033
63,0.220795094319667,0.170072206494931
63.1,0.220421297963918,0.169716016972305
63.2,0.220048950038251,0.16936102874031
63.3,0.219678040944291,0.169007234484026
63.4,0.219308561179124,0.168654626953652
63.5,0.218940501334009,0.168303198963751
63.6,0.218573852093117,0.167952943392499
63.7,0.21820858169327,0.167603805461545
63.8,0.217844726138041,0.167255873625265
63.9,0.217482259868545,0.166909081639135
64,0.217121161760574,0.166563445782466
64.1,0.21676142902871,0.166218947664123
64.2,0.216403052889361,0.165875580528909
64.3,0.216046024643619,0.165533337680314
64.4,0.215690324411643,0.165192188407623
64.5,0.215335966219206,0.16485217427992
64.6,0.214982930320796,0.164513264694812
64.7,0.214631208345444,0.164175453184
64.8,0.21428079200156,0.163838733334649
64.9,0.213931673075915,0.163503098788766
65,0.213583843432648,0.163168543242595
65.1,0.213237295012291,0.162835060446016
65.2,0.212892019830803,0.162502644201952
65.3,0.212547998777941,0.162171264083168
65.4,0.212205235277132,0.161840938291392
65.5,0.211863732706797,0.161511685054634
65.6,0.211523472174616,0.161183474100893
65.7,0.211184458060314,0.160856276854652
65.8,0.210846658812945,0.160530132693466
65.9,0.210510078950503,0.160205013142343
66,0.210174711059565,0.159880912408191
66.1,0.209840547794149,0.159557824745988
66.2,0.209507581874894,0.159235744458263
66.3,0.209175806088255,0.15891466589459
66.4,0.208845213285708,0.158594583451084
66.5,0.208515796382971,0.158275491569908
66.6,0.208187548359233,0.157957384738786
66.7,0.207860462256401,0.157640257490518
66.8,0.207534531178353,0.157324104402505
66.9,0.207209737356747,0.157008895628587
67,0.206886095912925,0.156694674774095
67.1,0.206563589170006,0.156381412074997
67.2,0.206242216393917,0.156069091218085
67.3,0.205921959145575,0.155757729124698
67.4,0.205602816806349,0.155447309566763
67.5,0.205284782893997,0.155137827421102
67.6,0.204967850982689,0.154829277605559
67.7,0.204652014702353,0.154521655078574
67.8,0.204337267738038,0.154214954838764
67.9,0.204023603829287,0.15390917192452
68,0.203711016769513,0.153604301413591
68.1,0.203399500405394,0.153300338422691
68.2,0.203089048636267,0.152997278107102
68.3,0.202779655413535,0.152695115660279
68.4,0.202471314740087,0.152393846313473
68.5,0.202164032359633,0.15209344370012
68.6,0.201857778998369,0.151793946394403
68.7,0.201552560498285,0.151495328105412
68.8,0.201248371062536,0.151197584211807
68.9,0.200945204942967,0.15090071012818
69,0.200643056439579,0.150604701304705
69.1,0.200341919900001,0.150309553226784
69.2,0.200041789718973,0.150015261414695
69.3,0.199742660337833,0.149721821423253
69.4,0.199444536474564,0.149429253195631
69.5,0.199147392173644,0.149137503642003
69.6,0.198851232271265,0.148846592777312
69.7,0.198556057160658,0.148556505713733
69.8,0.198261849968922,0.148267259327591
69.9,0.197968611176027,0.147978838797505
70,0.197676335535786,0.147691239910757
70.1,0.197385017844777,0.147404458486566
70.2,0.197094652941893,0.147118490375776
70.3,0.196805235707896,0.146833331460551
70.4,0.19651676106498,0.146548977654077
70.5,0.196229223976344,0.146265424900268
70.6,0.195942619445763,0.145982669173468
70.7,0.19565695390918,0.145700685793532
70.8,0.195372199668714,0.145419512162028
70.9,0.195088363236987,0.145139123660284
71,0.194805439775962,0.144859516381518
71.1,0.194523443679044,0.14458073446312
71.2,0.194242331746434,0.144302678017006
71.3,0.193962118500172,0.144025391246561
71.4,0.19368279925407,0.143748870359459
71.5,0.193404369358951,0.143473111591322
71.6,0.193126824202287,0.143198111205464
71.7,0.192850164831215,0.142923855378716
71.8,0.192574375459954,0.142650360655801
71.9,0.192299457205824,0.142377613268689
72,0.192025405599278,0.142105609588914
72.1,0.191752216205644,0.141834346014446
72.2,0.191479893768891,0.141563842658716
72.3,0.191208415609304,0.141294048588853
72.4,0.190937786564491,0.141024983974421
72.5,0.190668002335914,0.140756645316739
72.6,0.19039906976059,0.140489009360597
72.7,0.190130962404242,0.140222112219089
72.8,0.189863687166595,0.139955930688901
72.9,0.189597239880095,0.139690461371003
73,0.18933161640916,0.139425700890728
73.1,0.189066830165216,0.139161692660911
73.2,0.188802841995223,0.138898339819095
73.3,0.188539665422925,0.138635685834852
73.4,0.188277301916702,0.138373717755808
73.5,0.188015736539778,0.138112451670741
73.6,0.187754970819816,0.137851874674683
73.7,0.187495000836835,0.13759198355748
73.8,0.187235822700525,0.137332775131651
73.9,0.186977440957898,0.137074269312995
74,0.186719834936981,0.136816416792546
74.1,0.186463009267163,0.136559237535122
74.2,0.18620697099082,0.1363027095201
74.3,0.185951694731726,0.136046867512146
74.4,0.185697187585697,0.13579168953592
74.5,0.185443445862742,0.135537172557234
74.6,0.185190465900465,0.135283313563039
74.7,0.184938260201038,0.135030155124839
74.8,0.184686792834366,0.134777603134648
74.9,0.184436081741785,0.134525690961291
75,0.184186112695536,0.134274434180605
75.1,0.183936887503476,0.134023820630029
75.2,0.183688402663729,0.133773847419621
75.3,0.183440654700347,0.13352451167935
75.4,0.183193647925562,0.133275833048518
75.5,0.182947363366212,0.133027763712364
75.6,0.182701815944353,0.132780305250648
75.7,0.182456981217344,0.132533491076021
75.8,0.182212866368007,0.132287300314158
75.9,0.181969468071246,0.132041730210996
76,0.181726790514014,0.131796800234862
76.1,0.181484822886078,0.13155248545677
76.2,0.181243554493046,0.131308760982278
76.3,0.181002994793268,0.131065637481193
76.4,0.180763130184055,0.130823130000938
76.5,0.180523962681233,0.130581227043607
76.6,0.180285489125878,0.130339925983245
76.7,0.180047713579401,0.130099246127588
76.8,0.179810618510957,0.129859141048896
76.9,0.179574208049829,0.129619630094921
77,0.179338489392258,0.129380693382308
77.1,0.179103438965677,0.129142363024809
77.2,0.178869064007026,0.12890461917518
77.3,0.178635375387432,0.128667502597669
77.4,0.178402342333067,0.128430924254975
77.5,0.178169975802523,0.128194924954918
77.6,0.177938277921721,0.127959493765965
77.7,0.177707235644801,0.127724645200447
77.8,0.177476851137638,0.127490368360295
77.9,0.177247128206497,0.127256682194001
78,0.177018050606952,0.127023541594762
78.1,0.176789622207711,0.126790965548001
78.2,0.176561850189109,0.126558935107197
78.3,0.176334711764435,0.126327481100556
78.4,0.176108227063758,0.126096626780837
78.5,0.175882367457858,0.125866285491357
78.6,0.175657143165188,0.125636497111058
78.7,0.175432551465662,0.125407259356896
78.8,0.175208594590744,0.125178561845206
78.9,0.174985259992691,0.124950418552787
79,0.174762556152365,0.124722839934151
79.1,0.174540467970818,0.12449578214437
79.2,0.174318999054447,0.124269263786961
79.3,0.174098146790749,0.124043282666652
79.4,0.173877918322145,0.12381782071823
79.5,0.173658291598836,0.123592907541199
79.6,0.173439273793926,0.123368525100359
79.7,0.173220862363181,0.123144671256673
79.8,0.173003054779037,0.122921343884888
79.9,0.172785853334329,0.122698533101344
80,0.172569245928331,0.122476252351281
80.1,0.172353234884722,0.122254491779
80.2,0.172137817741069,0.122033249313321
80.3,0.171922992050847,0.121812522896317
80.4,0.171708755383282,0.121592310483216
80.5,0.171495114806596,0.121372594827693
80.6,0.171282048957791,0.121153404338344
80.7,0.171069564932403,0.120934721796478
80.8,0.170857660361211,0.120716545208923
80.9,0.17064633289002,0.120498872595159
81,0.170435584858259,0.12028169454147
81.1,0.170225404585625,0.120065023982953
81.2,0.170015794439171,0.119848851531616
81.3,0.169806752123404,0.119633175256587
81.4,0.169598275357157,0.11941799323917
81.5,0.169390371106883,0.119203288996255
81.6,0.169183018656252,0.118989089784437
81.7,0.168976224996268,0.118775379146272
81.8,0.168769987901716,0.118562155210844
81.9,0.168564305161041,0.118349416118963
82,0.16835917913181,0.118137152888386
82.1,0.168154598519905,0.117925377951587
82.2,0.167950565707862,0.117714082350199
82.3,0.167747078537461,0.117503264271033
82.4,0.167544134863508,0.117292921912186
82.5,0.167341741544415,0.117083039513088
82.6,0.167139878482642,0.116873643232182
82.7,0.166938552558662,0.116664717332763
82.8,0.166737761678154,0.116456260057236
82.9,0.1665375081935,0.116248262820807
83,0.166337781168209,0.11604073756284
83.1,0.166138582977489,0.115833675720886
83.2,0.165939911576,0.115627075580353
83.3,0.165741764930356,0.115420935437203
83.4,0.165544149770437,0.115215240206527
83.5,0.165347046586886,0.115010014986202
83.6,0.165150462129637,0.114805244713695
83.7,0.164954394411999,0.114600927726413
83.8,0.164758845774978,0.114397055815944
83.9,0.164563805623588,0.114193640451134
84,0.164369276319689,0.113990673444508
84.1,0.164175255921535,0.113788153173721
84.2,0.16398174249835,0.11358607802631
84.3,0.163788742648829,0.113384433558515
84.4,0.163596237429855,0.113183243858026
84.5,0.163404233458364,0.112982494502091
84.6,0.163212728846462,0.112782183917063
84.7,0.163021725918183,0.112582304251156
84.8,0.162831214405164,0.112382866524266
84.9,0.162641196650533,0.112183862904251
85,0.16245167080773,0.111985291855185
85.1,0.162262643329016,0.111787139534303
85.2,0.162074095813604,0.111589429054791
85.3,0.161886034730609,0.11139214659376
85.4,0.161698458273345,0.111195290651946
85.5,0.161511368732888,0.110998853707468
85.6,0.161324756147477,0.110802846341504
85.7,0.161138622825927,0.110607261050755
85.8,0.160952967000064,0.11041209637161
85.9,0.160767794975875,0.110217339032624
86,0.16058308887745,0.110023011219342
86.1,0.16039885502643,0.109829099679146
86.2,0.160215091691874,0.109635602983105
86.3,0.160031801129396,0.109442513922813
86.4,0.159848973672821,0.109249842661591
86.5,0.159666611594347,0.109057582008636
86.6,0.159484713199105,0.108865730568765
86.7,0.159303284647411,0.108674275613818
86.8,0.159122308572219,0.108483238446252
86.9,0.158941791148524,0.10829260635577
87,0.158761730716502,0.108102377980043
87.1,0.158582129494504,0.10791254640867
87.2,0.1584029760107,0.107723100146211
87.3,0.158224276703953,0.10753407482551
87.4,0.158046027835183,0.107345447850511
87.5,0.157868235420334,0.107157207009856
87.6,0.15769088258682,0.106969372765307
87.7,0.157513975364611,0.106781932922484
87.8,0.157337512161509,0.106594886182235
87.9,0.157161495157899,0.106408225917605
88,0.156985915250959,0.106221961515008
88.1,0.156810774636321,0.106036086363369
88.2,0.15663607917748,0.105850588736978
88.3,0.156461812481239,0.105665488287142
88.4,0.156287980425144,0.105480773304407
88.5,0.156114581475194,0.105296442542329
88.6,0.155941617766061,0.105112489637061
88.7,0.155769080461811,0.104928923605648
88.8,0.155596971713382,0.104745738099459
88.9,0.15542529723856,0.104562921855391
89,0.155254038056921,0.104380497083232
89.1,0.15508320601916,0.10419844587693
89.2,0.154912796593308,0.104016770369405
89.3,0.154742811873774,0.103835464447626
89.4,0.154573243289041,0.103654536777339
89.5,0.154404092949559,0.103473981260114
89.6,0.1542353664332,0.103293787073656
89.7,0.154067048279973,0.103113972364175
89.8,0.15389914408242,0.102934526324344
89.9,0.153731652427639,0.102755447806688
90,0.153564575370578,0.102576730937381
90.1,0.15339790459743,0.102398384048056
90.2,0.153231642178736,0.102220401278913
90.3,0.153065793555446,0.102042772227819
90.4,0.152900343717942,0.101865514342518
90.5,0.152735298121481,0.101688617235267
90.6,0.152570658772977,0.101512075254548
90.7,0.152406417603992,0.101335896406566
90.8,0.152242576636722,0.101160075053365
90.9,0.152079141168099,0.100984601188181
91,0.151916096624193,0.100809491585248
91.1,0.151753448316015,0.100634736251718
91.2,0.151591194937746,0.100460334125165
91.3,0.151429338458761,0.100286279772124
91.4,0.151267871056092,0.100112580896818
91.5,0.151106794714102,0.0999392320788325
91.6,0.150946114599611,0.099766223693686
91.7,0.150785816567768,0.0995935718830095
91.8,0.150625905799227,0.0994212670357153
91.9,0.150466384218046,0.0992493039210267
92,0.150307244235129,0.0990776899487602
92.1,0.150148487789221,0.0989064199007683
92.2,0.149990119910493,0.0987354845123914
92.3,0.14983212686893,0.0985648993148223
92.4,0.149674513708184,0.098394655056368
92.5,0.149517282308124,0.0982247466999571
92.6,0.149360425307599,0.098055181375433
92.7,0.149203944600731,0.0978859540579553
92.8,0.149047845084279,0.0977170558263509
92.9,0.148892113432443,0.0975485016305936
93,0.148736754555063,0.0973802825620596
93.1,0.148581770288673,0.0972123937688641
93.2,0.148427153494071,0.0970448421145292
93.3,0.148272906021602,0.0968776227590099
93.4,0.148119032637714,0.0967107271091097
93.5,0.147965520410328,0.0965441695612585
93.6,0.147812377026071,0.0963779377749218
93.7,0.147659595556417,0.0962120383537434
93.8,0.147507177800727,0.0960464666293913
93.9,0.147355128389304,0.0958812143174265
94,0.147203434769964,0.0957162952796171
94.1,0.147052101585331,0.095551701243331
94.2,0.146901130579829,0.0953874276982349
94.3,0.146750515035258,0.0952234810069922
94.4,0.14660025670901,0.0950598566704109
94.5,0.14645036010728,0.0948965467034344
94.6,0.146300813051107,0.0947335644655354
94.7,0.146151620058502,0.0945709019830731
94.8,0.146002780091323,0.0944085584000866
94.9,0.145854292118061,0.0942465328657942
95,0.14570615511378,0.0940848245345573
95.1,0.145558368060057,0.0939234325658532
95.2,0.145410929944923,0.0937623561242469
95.3,0.145263839762796,0.0936015943793611
95.4,0.145117096514419,0.0934411465058441
95.5,0.144970699206788,0.0932810116833426
95.6,0.144824646853086,0.0931211890964748
95.7,0.144678938472603,0.092961677934794
95.8,0.14453357309066,0.0928024773927647
95.9,0.14438854973852,0.0926435866697323
96,0.144243867453312,0.0924850049698887
96.1,0.144099525277927,0.0923267315022493
96.2,0.143955522260924,0.0921687654806189
96.3,0.143811857456432,0.092011106123563
96.4,0.143668529924042,0.0918537526543776
96.5,0.143525538728705,0.0916967043010616
96.6,0.143382882940609,0.0915399602962837
96.7,0.143240561635012,0.0913835198773535
96.8,0.143098573891945,0.091227382286195
96.9,0.142956918795804,0.0910715467693096
97,0.142815595434991,0.0909160125777548
97.1,0.142674602901816,0.0907607789671077
97.2,0.142533940292448,0.0906058451974372
97.3,0.142393606706859,0.0904512105332755
97.4,0.142253601248777,0.09029687424359
97.5,0.142113923025635,0.0901428356017486
97.6,0.141974571148514,0.0899890938854969
97.7,0.141835544732102,0.0898356483769272
97.8,0.141696842894634,0.0896824983624473
97.9,0.141558464757848,0.0895296431327556
98,0.14142040944693,0.0893770819828115
98.1,0.141282676090467,0.0892248142118082
98.2,0.141145263820396,0.0890728391231412
98.3,0.141008171771954,0.0889211560243852
98.4,0.140871399083632,0.0887697642272667
98.5,0.140734944897124,0.0886186630476294
98.6,0.140598808357279,0.0884678518054187
98.7,0.140462988612055,0.0883173298246451
98.8,0.140327484812473,0.0881670964333636
98.9,0.140192296112568,0.088017150963643
99,0.140057421669349,0.0878674927515447
99.1,0.13992286064275,0.0877181211370907
99.2,0.139788612195585,0.0875690354642457
99.3,0.139654675493502,0.0874202350808855
99.4,0.139521049704938,0.087271719338775
99.5,0.139387734001068,0.0871234875935425
99.6,0.139254727555755,0.086975539204656
99.7,0.139122029545507,0.0868278735353988
99.8,0.138989639149435,0.0866804899528443
99.9,0.13885755554922,0.0865333878278369
100,0.138725777929088,0.0863865665349617
100.1,0.138594305475782,0.0862400254525296
100.2,0.138463137378541,0.0860937639625484
100.3,0.138332272829071,0.085947781450704
100.4,0.138201711021517,0.0858020773063395
100.5,0.13807145115244,0.0856566509224286
100.6,0.137941492420789,0.0855115016955626
100.7,0.137811834027878,0.0853666290259206
100.8,0.137682475177366,0.0852220323172568
100.9,0.137553415075239,0.0850777109768756
101,0.137424652929794,0.0849336644156158
101.1,0.137296187951627,0.0847898920478271
101.2,0.137168019353622,0.0846463932913549
101.3,0.137040146350948,0.0845031675675204
101.4,0.136912568161049,0.0843602143011028
101.5,0.136785284003646,0.0842175329203204
101.6,0.136658293100741,0.084075122856816
101.7,0.136531594676612,0.083932983545638
101.8,0.136405187957824,0.0837911144252237
101.9,0.136279072173237,0.083649514937385
102,0.136153246554012,0.0835081845272916
102.1,0.136027710333627,0.0833671226434554
102.2,0.135902462747892,0.0832263287377178
102.3,0.135777503034964,0.083085802265232
102.4,0.135652830435367,0.0829455426844512
102.5,0.135528444192017,0.0828055494571161
102.6,0.13540434355025,0.0826658220482388
102.7,0.135280527757844,0.0825263599260921
102.8,0.135156996065062,0.0823871625621955
102.9,0.135033747724679,0.0822482294313051
103,0.134910781992031,0.0821095600114019
103.1,0.134788098125056,0.0819711537836786
103.2,0.134665695384344,0.0818330102325297
103.3,0.134543573033193,0.0816951288455418
103.4,0.134421730337671,0.0815575091134846
103.5,0.134300166566678,0.0814201505302974
103.6,0.134178880992024,0.0812830525930831
103.7,0.134057872888504,0.0811462148020969
103.8,0.133937141533996,0.0810096366607408
103.9,0.133816686209556,0.0808733176755488
104,0.133696506199533,0.0807372573561875
104.1,0.133576600791708,0.0806014552154399
104.2,0.133456969277448,0.0804659107692024
104.3,0.133337610951895,0.0803306235364765
104.4,0.133218525114123,0.0801955930393618
104.5,0.133099711067194,0.0800608188030444
104.6,0.132981168118143,0.0799263003557966
104.7,0.132862895577983,0.0797920372289646
104.8,0.132744892761687,0.0796580289569638
104.9,0.132627158988192,0.0795242750772711
105,0.132509693580385,0.079390775130416
105.1,0.132392495865096,0.079257528659976
105.2,0.132275565173097,0.0791245352125676
105.3,0.13215890083909,0.0789917943378409
105.4,0.132042502201701,0.0788593055884694
105.5,0.131926368603474,0.0787270685201477
105.6,0.131810499390868,0.0785950826915783
105.7,0.131694893914266,0.0784633476644685
105.8,0.131579551528011,0.0783318630035212
105.9,0.131464471590427,0.0782006282764283
106,0.131349653463847,0.0780696430538634
106.1,0.131235096514625,0.0779389069094722
106.2,0.131120800113166,0.077808419419867
106.3,0.131006763633939,0.0776781801646176
106.4,0.130892986455507,0.0775481887262447
106.5,0.130779467960539,0.0774184446902088
106.6,0.130666207535833,0.0772889476449035
106.7,0.130553204572321,0.0771596971816474
106.8,0.130440458465059,0.0770306928946766
106.9,0.130327968613211,0.0769019343811295
107,0.130215734420001,0.0767734212410449
107.1,0.130103755292685,0.0766451530773486
107.2,0.129992030642501,0.0765171294958426
107.3,0.129880559884633,0.0763893501051984
107.4,0.129769342438172,0.0762618145169431
107.5,0.129658377726067,0.0761345223454517
107.6,0.129547665175087,0.0760074732079329
107.7,0.129437204215772,0.075880666724422
107.8,0.129326994282391,0.0757541025177648
107.9,0.129217034812891,0.0756277802136078
108,0.129107325248854,0.0755016994403882
108.1,0.128997865035443,0.075375859829318
108.2,0.128888653621356,0.0752502610143732
108.3,0.128779690458767,0.0751249026322789
108.4,0.128670975003271,0.0749997843224981
108.5,0.128562506713826,0.0748749057272189
108.6,0.128454285052689,0.0747502664913355
108.7,0.128346309485353,0.07462586626244
108.8,0.128238579480473,0.0745017046908047
108.9,0.128131094509798,0.0743777814293661
109,0.128023848227738,0.0742541034266934
109.1,0.127916851751227,0.0741306557567238
109.2,0.127810098741958,0.074007445371617
109.3,0.127703588683265,0.0738844719348231
109.4,0.127597321061163,0.0737617351123791
109.5,0.127491295364259,0.0736392345728943
109.6,0.127385511083658,0.0735169699875339
109.7,0.127279967712864,0.0733949410300001
109.8,0.127174664747678,0.0732731473765225
109.9,0.127069601686097,0.0731515887058296
110,0.126964778028207,0.0730302646991423
110.1,0.126860193276072,0.0729091750401499
110.2,0.126755846933627,0.0727883194149967
110.3,0.126651738506564,0.0726676975122635
110.4,0.126547867502216,0.0725473090229501
110.5,0.126444233429445,0.0724271536404552
110.6,0.126340835798529,0.0723072310605662
110.7,0.126237674121041,0.0721875409814328
110.8,0.126134747909734,0.0720680831035591
110.9,0.126032056678418,0.0719488571297781
111,0.125929599941823,0.0718298627652396
111.1,0.125827377215476,0.0717110997173936
111.2,0.125725388015592,0.0715925676959718
111.3,0.125623631859036,0.0714742664129719
111.4,0.125522108263317,0.0713561955826429
111.5,0.125420816746577,0.0712383549214665
111.6,0.125319756827577,0.0711207441481464
111.7,0.125218928025672,0.0710033629835901
111.8,0.125118329860794,0.0708862111508955
111.9,0.125017961853432,0.070769288375335
112,0.124917823524608,0.0706525943843443
112.1,0.124817914395858,0.0705361289075081
112.2,0.124718233989215,0.0704198916765431
112.3,0.124618781827186,0.0703038824252945
112.4,0.12451955743274,0.0701881008897107
112.5,0.124420560329291,0.0700725468078435
112.6,0.124321790040681,0.0699572199198307
112.7,0.12422324609117,0.0698421199678849
112.8,0.124124928005416,0.069727246696283
112.9,0.124026835308463,0.0696125998513584
113,0.123928967525722,0.0694981791814893
113.1,0.123831318173561,0.0693839918062701
113.2,0.123733898798411,0.0692700227431675
113.3,0.123636702916008,0.0691562791124429
113.4,0.123539730053432,0.0690427606705682
113.5,0.123442979738292,0.0689294671760135
113.6,0.12334645149878,0.0688163983892486
113.7,0.123250144863712,0.0687035540727314
113.8,0.123154059362588,0.0685909339909023
113.9,0.12305819452565,0.0684785379101796
114,0.122962549883937,0.068366365598954
114.1,0.122867127048393,0.0682543988378339
114.2,0.122771921419674,0.0681426733910314
114.3,0.122676934584724,0.0680311710307113
114.4,0.122582166078359,0.0679198915331021
114.5,0.122487615436369,0.067808834676384
114.6,0.122393282195514,0.0676980002406814
114.7,0.122299165893551,0.0675873880080607
114.8,0.122205266069292,0.0674769977625294
114.9,0.122111582262663,0.0673668292900303
115,0.122018114014776,0.0672568823784424
115.1,0.121924860867996,0.0671471568175723
115.2,0.12183182236601,0.0670376523991612
115.3,0.121738998053911,0.0669283689168779
115.4,0.121646387478265,0.0668193061663161
115.5,0.121553990187198,0.0667104639449977
115.6,0.121461805730471,0.066601842052369
115.7,0.121369833659568,0.066493440289796
115.8,0.121278073527776,0.0663852584605718
115.9,0.121186524890267,0.0662772963699096
116,0.121095187304189,0.0661695538249424
116.1,0.121004060328745,0.0660620306347218
116.2,0.120913143525282,0.0659547266102223
116.3,0.120822436457374,0.0658476415643314
116.4,0.120731938690908,0.065740775311856
116.5,0.120641649794163,0.0656341276695174
116.6,0.1205515693379,0.0655276984559509
116.7,0.120461696895439,0.0654214874917023
116.8,0.120372032042734,0.065315494599228
116.9,0.120282574358453,0.0652097196028923
117,0.120193323424046,0.0651041623289626
117.1,0.120104278823813,0.0649988226056084
117.2,0.120015440144969,0.0648937002628964
117.3,0.119926806977717,0.0647887951327869
117.4,0.119838378915301,0.0646841070491302
117.5,0.119750155554032,0.0645796358476588
117.6,0.119662136493279,0.0644753813659826
117.7,0.119574321335461,0.0643713434435833
117.8,0.119486709686056,0.0642675219218088
117.9,0.119399301153596,0.0641639166438606
118,0.119312095349664,0.0640605274547887
118.1,0.119225091888898,0.0639573542014835
118.2,0.119138290388984,0.0638543967326638
118.3,0.119051690470653,0.0637516548988677
118.4,0.118965291757674,0.0636491285524388
118.5,0.118879093876848,0.06354681754752
118.6,0.118793096458,0.0634447217400353
118.7,0.118707299133965,0.0633428409876756
118.8,0.118621701540586,0.0632411751498949
118.9,0.118536303316703,0.0631397240878797
119,0.118451104104109,0.0630384876645463
119.1,0.118366103547448,0.0629374657445188
119.2,0.118281301294098,0.0628366581941115
119.3,0.118196708086587,0.0627360269726667
119.4,0.118112301441414,0.0626356477915082
119.5,0.118028092057008,0.0625354825889466
119.6,0.117944079590558,0.0624355312378772
119.7,0.117860263701386,0.0623357936127903
119.8,0.117776644050816,0.0622362695897491
119.9,0.11769322030203,0.0621369590463706
120,0.117609992119928,0.0620378618618019
120.1,0.117526959170982,0.0619389779167001
120.2,0.117444121123087,0.0618403070932054
120.3,0.117361477645411,0.0617418492749237
120.4,0.117279028408245,0.0616436043469009
120.5,0.117196773082846,0.0615455721955979
120.6,0.117114711341281,0.0614477527088713
120.7,0.117032842856274,0.0613501457759485
120.8,0.11695116730105,0.0612527512874035
120.9,0.116869684349188,0.0611555691351364
121,0.116788393674472,0.0610585992123468
121.1,0.116707294950748,0.060961841413517
121.2,0.116626387851789,0.0608652956343827
121.3,0.116545672051156,0.0607689617719202
121.4,0.11646514722206,0.0606728397243154
121.5,0.116384813037231,0.0605769293909507
121.6,0.116304669168781,0.0604812306723828
121.7,0.116224715288077,0.0603857434703209
121.8,0.116144951065682,0.0602904676876144
121.9,0.116065376171455,0.0601954032282281
122,0.11598599027455,0.0601005499972293
122.1,0.115906793043357,0.0600059079007736
122.2,0.115827784145439,0.0599114768460848
122.3,0.115748963247444,0.0598172567414468
122.4,0.115670330015039,0.0597232474961826
122.5,0.11559188411282,0.0596294490206498
122.6,0.11551362520425,0.0595358612262219
122.7,0.115435552951579,0.0594424840252813
122.8,0.11535766701578,0.0593493173312079
122.9,0.115279967056482,0.0592563610583742
123,0.115202452731896,0.059163615122132
123.1,0.11512512369874,0.0590710794388106
123.2,0.115047979612188,0.0589787539257097
123.3,0.114971020125852,0.0588866385010963
123.4,0.114894244891788,0.0587947330842012
123.5,0.114817653560496,0.0587030375952178
123.6,0.114741245780921,0.0586115519553067
123.7,0.114665021200448,0.0585202760865859
123.8,0.114588979464907,0.0584292099121468
123.9,0.11451312021857,0.058338353356048
124,0.114437443104159,0.0582477063433268
124.1,0.114361947762848,0.0581572688000022
124.2,0.114286633834246,0.0580670406530854
124.3,0.114211500956382,0.0579770218305902
124.4,0.114136548765674,0.0578872122615376
124.5,0.114061776897015,0.0577976118759783
124.6,0.113987184983986,0.0577082206049959
124.7,0.113912772659103,0.0576190383807328
124.8,0.113838539554047,0.057530065136396
124.9,0.113764485299896,0.0574413008062807
125,0.113690609527336,0.0573527453257892
125.1,0.11361691186688,0.0572643986314468
125.2,0.11354339194908,0.0571762606609255
125.3,0.113470049404743,0.0570883313530625
125.4,0.113396883865149,0.0570006106478835
125.5,0.113323894962267,0.0569130984866262
125.6,0.113251082328971,0.0568257948117558
125.7,0.113178445599258,0.0567386995670016
125.8,0.113105984408461,0.0566518126973636
125.9,0.113033698393458,0.0565651341491484
126,0.112961587192886,0.056478663869986
126.1,0.112889650447341,0.0563924018088543
126.2,0.112817887799588,0.0563063479161028
126.3,0.112746298894753,0.0562205021434739
126.4,0.112674883380523,0.0561348644441228
126.5,0.112603640907342,0.05604943477264
126.6,0.112532571128594,0.0559642130850742
126.7,0.112461673700794,0.0558791993389452
126.8,0.112390948283771,0.0557943934932701
126.9,0.112320394540853,0.0557097955085709
127,0.112250012139043,0.0556254053469009
127.1,0.112179800749205,0.0555412229718499
127.2,0.112109760046228,0.0554572483485615
127.3,0.112039889709197,0.0553734814437456
127.4,0.111970189421536,0.0552899222256808
127.5,0.111900655861596,0.0552065746091507
127.6,0.111831294741386,0.0551234306773911
127.7,0.11176210274827,0.0550404943467357
127.8,0.111693079584407,0.0549577655918104
127.9,0.111624224956972,0.0548752443888313
128,0.111555538578294,0.0547929307155988
128.1,0.111487020165995,0.0547108245514908
128.2,0.111418669443126,0.0546289258774534
128.3,0.111350486138308,0.0545472346759871
128.4,0.111282469985821,0.0544657509311319
128.5,0.111214620725482,0.0543844746284522
128.6,0.111146938102501,0.0543034057550065
128.7,0.111079421867389,0.0542225442993349
128.8,0.111012071775874,0.0541418902514189
128.9,0.110944887588808,0.0540614436026602
129,0.110877869072095,0.0539812043458449
129.1,0.110811015996623,0.0539011724751056
129.2,0.110744328138201,0.0538213479858849
129.3,0.110677805277526,0.0537417308748922
129.4,0.110611447200143,0.0536623211400613
129.5,0.110545253696397,0.0535831187805023
129.6,0.110479224561321,0.0535041237964498
129.7,0.110413359594456,0.0534253361892119
129.8,0.110347658599476,0.0533467559611149
129.9,0.11028212138377,0.0532683831154447
130,0.110216747757999,0.0531902176563854
130.1,0.110151537535632,0.0531122595889595
130.2,0.110086490532489,0.053034508918958
130.3,0.110021606566305,0.052956965652883
130.4,0.109956885456317,0.0528796297978724
130.5,0.109892327022868,0.052802501361636
130.6,0.109827931087029,0.0527255803523815
130.7,0.109763697470231,0.0526488667787519
130.8,0.109699625993912,0.0525723606497453
130.9,0.109635716479169,0.0524960619746496
131,0.109571968746422,0.0524199707629721
131.1,0.109508382615092,0.052344087024362
131.2,0.109444957903275,0.0522684107685457
131.3,0.109381691618349,0.0521929461689157
131.4,0.109318589194997,0.052117684910454
131.5,0.109255647634438,0.0520426311637084
131.6,0.109192866746427,0.0519677849380075
131.7,0.109130246337903,0.0518931462424027
131.8,0.109067786212701,0.0518187150856149
131.9,0.109005486171281,0.0517444914759646
132,0.108943346010442,0.0516704754213111
132.1,0.108881365523056,0.0515966669289968
132.2,0.108819544497793,0.05152306600578
132.3,0.108757882718849,0.0514496726577908
132.4,0.108696379965684,0.0513764868904734
132.5,0.108635036012747,0.0513035087085362
132.6,0.108573850629221,0.0512307381159093
132.7,0.108512823578759,0.0511581751156961
132.8,0.108451954619236,0.051085819710144
132.9,0.108391243502493,0.051013671900593
133,0.108330689974102,0.0509417316874628
133.1,0.108270293773128,0.0508699990702093
133.2,0.108210054631906,0.0507984740473124
133.3,0.108149972275846,0.0507271566162534
133.4,0.108090046423267,0.0506560467735006
133.5,0.108030276785246,0.0505851445145056
133.6,0.107970663065485,0.0505144498336931
133.7,0.107911204960153,0.0504439627244713
133.8,0.107851902157759,0.0503736831792321
133.9,0.107792754339047,0.0503036111893685
134,0.107733761176937,0.0502337467452951
134.1,0.107674922336489,0.0501640898364721
134.2,0.107616237474847,0.0500946404514369
134.3,0.107557706241184,0.0500253985778409
134.4,0.107499328276631,0.0499563642024984
134.5,0.107441103214263,0.049887537311433
134.6,0.107383030679288,0.049818917889937
134.7,0.10732511028938,0.0497505059226357
134.8,0.107267341655798,0.0496823013935586
134.9,0.107209724384772,0.0496143042862137
135,0.107152258078574,0.0495465145836677
135.1,0.107094942336393,0.0494789322686351
135.2,0.107037776755151,0.0494115573235606
135.3,0.10698076093025,0.0493443897307177
135.4,0.106923894456275,0.0492774294722981
135.5,0.106867176927658,0.049210676530512
135.6,0.106810607939312,0.0491441308876851
135.7,0.106754187087224,0.0490777925263631
135.8,0.106697913969031,0.0490116614294088
135.9,0.106641788184571,0.0489457375801084
136,0.10658580933641,0.0488800209622729
136.1,0.106529977030353,0.048814511560343
136.2,0.106474306595914,0.0487491802783831
136.3,0.106418766254727,0.0486840853062969
136.4,0.106363371297206,0.0486191975083031
136.5,0.1063081213469,0.0485545168723834
136.6,0.106253016032923,0.0484900433876657
136.7,0.106198054990379,0.0484257770445033
136.8,0.106143237860776,0.048361717834587
136.9,0.106088564292433,0.0482978657510284
137,0.106034033940872,0.0482342207884554
137.1,0.105979646469204,0.0481707829430932
137.2,0.105925401548503,0.0481075522128555
137.3,0.10587129885817,0.0480445285974163
137.4,0.105817338086303,0.0479817120982977
137.5,0.105763518930041,0.0479191027189233
137.6,0.105709841095926,0.047856700464703
137.7,0.105656304300249,0.0477945053430828
137.8,0.105602908269404,0.0477325173636071
137.9,0.105549652740249,0.0476707365379631
138,0.10549653746046,0.0476091628800356
138.1,0.105443562188897,0.0475477964059323
138.2,0.105390726695971,0.0474866371340254
138.3,0.105338030764006,0.0474256850849699
138.4,0.105285474187597,0.0473649402817221
138.5,0.105233056773974,0.0473044027495496
138.6,0.105180778343371,0.0472440725160313
138.7,0.10512863872939,0.0471839496110491
138.8,0.105076637779336,0.0471240340667742
138.9,0.105024775354482,0.0470643259176381
139,0.10497305133023,0.0470048252003009
139.1,0.104921465596168,0.0469455319536061
139.2,0.104870018056077,0.0468864462185262
139.3,0.104818708627944,0.0468275680381055
139.4,0.104767537243981,0.0467688974573748
139.5,0.104716503850573,0.0467104345232752
139.6,0.104665608407096,0.0466521792845662
139.7,0.104614850883699,0.0465941317917126
139.8,0.104564231259552,0.0465362920967768
139.9,0.104513759962944,0.0464786443263363
140,0.104463416124979,0.0464212204087366
140.1,0.104413210165778,0.0463640044536352
140.2,0.10436314208929,0.0463069965182015
140.3,0.104313211903608,0.0462501966605235
140.4,0.104263419619835,0.0461936049394512
140.5,0.104213765250709,0.0461372214144417
140.6,0.104164248809384,0.0460810461453844
140.7,0.104114870308373,0.046025079192435
140.8,0.10406562975856,0.0459693206158456
140.9,0.104016527168273,0.0459137704757875
141,0.1039675625424,0.0458584288321756
141.1,0.103918735881536,0.0458032957444879
141.2,0.103870047181177,0.0457483712715957
141.3,0.103821496430928,0.0456936554715781
141.4,0.103773083613743,0.0456391484015566
141.5,0.103724808705197,0.0455848501175123
141.6,0.103676671672759,0.0455307606741175
141.7,0.103628672475095,0.04547688012457
141.8,0.103580811061381,0.0454232085204272
141.9,0.103533087370631,0.0453697459114419
142,0.103485501331027,0.04531649234541
142.1,0.103438052859268,0.0452634478680239
142.2,0.103390741859924,0.0452106125227164
142.3,0.103343568224804,0.0451579863505342
142.4,0.10329653183233,0.0451055693900005
142.5,0.103249632546933,0.0450533616769938
142.6,0.103202870218461,0.0450013632446321
142.7,0.103156244681613,0.0449495741231698
142.8,0.103109755755397,0.0448979943398947
142.9,0.103063403242619,0.0448466239190476
143,0.103017186929397,0.044795462881743
143.1,0.102971106584704,0.0447445112458996
143.2,0.102925161959929,0.0446937690261996
143.3,0.102879352788431,0.0446432362340329
143.4,0.102833678785083,0.0445929128774797
143.5,0.102788133863531,0.044542807591127
143.6,0.102742729268216,0.0444929031203296
143.7,0.102697458869878,0.0444432080894248
143.8,0.102652322304654,0.0443937224932359
143.9,0.10260731918797,0.0443444463233525
144,0.102562449114181,0.0442953795681873
144.1,0.102517711656182,0.044246522213053
144.2,0.10247310636526,0.0441978742402638
144.3,0.102428632774754,0.0441494356292467
144.4,0.10238429040592,0.0441012063566632
144.5,0.10234007877109,0.0440531863965511
144.6,0.102295997376151,0.0440053757204514
144.7,0.102252045722677,0.0439577742975575
144.8,0.102208223309823,0.0439103820948433
144.9,0.102164529636024,0.0438631990772059
145,0.10212096420056,0.0438162252075978
145.1,0.102077526504994,0.0437694604471536
145.2,0.10203421605451,0.0437229047553119
145.3,0.101991032359155,0.0436765580899308
145.4,0.101947974934974,0.0436304204073914
145.5,0.101905043305054,0.0435844916626913
145.6,0.101862237000533,0.0435387718095347
145.7,0.101819555561767,0.0434932608003952
145.8,0.101776998539548,0.0434479585865744
145.9,0.101734565496269,0.0434028651182474
146,0.101692256007094,0.0433579803444873
146.1,0.10165006966104,0.0433133042132679
146.2,0.101608006062168,0.0432688366714673
146.3,0.101566064830788,0.0432245776648279
146.4,0.101524245604654,0.043180527137913
146.5,0.101482548040076,0.0431366850340437
146.6,0.101440971812993,0.043093051295202
146.7,0.101399516619979,0.0430496258619243
146.8,0.101358182179225,0.0430064086731625
146.9,0.101316968231472,0.0429633996661279
147,0.101275874540918,0.0429205987761109
147.1,0.101234900896102,0.0428780059362626
147.2,0.101194047110769,0.0428356210773704
147.3,0.101153308171108,0.0427934534964389
147.4,0.101112693657552,0.0427514843859119
147.5,0.101072198604541,0.042709723031706
147.6,0.101031822935252,0.0426681693522273
147.7,0.100991566602412,0.0426268232619139
147.8,0.100951429589244,0.042585684670824
147.9,0.100911411910357,0.0425447534842047
148,0.100871513612739,0.0425040296020026
148.1,0.100831734776699,0.0424635129183734
148.2,0.100792075516829,0.0424232033211267
148.3,0.100752535982912,0.0423831006911611
148.4,0.100713116360698,0.0423432049018488
148.5,0.100673816872486,0.0423035158183889
148.6,0.100634637777491,0.0422640332971342
148.7,0.10059557937207,0.0422247571848672
148.8,0.100556641989792,0.0421856873180555
148.9,0.100517826001078,0.0421468235220547
149,0.100479131812349,0.042108165610274
149.1,0.100440559865033,0.0420697133832832
149.2,0.100402110635372,0.042031466627845
149.3,0.100363784634513,0.0419934251158914
149.4,0.100325582408463,0.0419555886034223
149.5,0.100287504537987,0.0419179568293272
149.6,0.100249551638544,0.0418805295141295
149.7,0.100211724360341,0.0418433063586562
149.8,0.100174023388346,0.0418062870426156
149.9,0.100136449442244,0.0417694712231
150,0.100099003276426,0.041732858532988
150.1,0.100061685680081,0.0416964485792724
150.2,0.100024497477275,0.0416602409412856
150.3,0.0999874395269676,0.0416242351688308
150.4,0.0999505127229416,0.0415884307802243
150.5,0.0999137179936866,0.0415528272602384
150.6,0.0998770563022299,0.0415174240579351
150.7,0.0998405286459202,0.0414822205844164
150.8,0.0998041360561583,0.0414472162104491
150.9,0.0997678795981448,0.0414124102640128
151,0.0997317603708887,0.041377802027712
151.1,0.0996957795076328,0.0413433907361055
151.2,0.0996599381758224,0.0413091755729076
151.3,0.0996242375750886,0.0412751556680974
151.4,0.0995886789339431,0.0412413300949043
151.5,0.0995532635066436,0.0412076978667119
151.6,0.0995179925704819,0.0411742579338558
151.7,0.0994828674232634,0.0411410091803218
151.8,0.0994478893808559,0.0411079504203652
151.9,0.0994130597747758,0.0410750803950501
152,0.0993783799498219,0.0410423977686898
152.1,0.0993438512617879,0.0410099011252354
152.2,0.0993094750752659,0.0409775889645782
152.3,0.0992752527615495,0.0409454596987891
152.4,0.0992411856966596,0.0409135116482914
152.5,0.0992072752594206,0.0408817430379881
152.6,0.0991735228296234,0.0408501519933163
152.7,0.099139929786164,0.0408187365362694
152.8,0.0991064975051087,0.0407874945813606
152.9,0.099073227357673,0.0407564239315521
153,0.0990401207081351,0.0407255222741508
153.1,0.099007178911742,0.0406947871766604
153.2,0.0989744033127344,0.040664216082623
153.3,0.0989417952529553,0.0406338063074125
153.4,0.0989093561280776,0.0406035550339967
153.5,0.0988770874465989,0.0405734593085314
153.6,0.0988449908552866,0.0405435160357668
153.7,0.0988130681528523,0.0405137219742083
153.8,0.0987813213021697,0.0404840737310353
153.9,0.0987497524411374,0.0404545677567468
154,0.0987183638921867,0.0404252003395334
154.1,0.098687158170723,0.0403959675993439
154.2,0.098656137992779,0.0403668654816786
154.3,0.0986253062820222,0.0403378897510436
154.4,0.0985946788826161,0.0403090252030899
154.5,0.0985642337880868,0.040280288776822
154.6,0.098533987240174,0.0402516648733782
154.7,0.0985039430513653,0.0402231484614548
154.8,0.0984741052676814,0.0401947342912048
154.9,0.0984444781727665,0.0401664168856912
155,0.0984150662931563,0.0401381905320195
155.1,0.0983858744044944,0.0401100492720732
155.2,0.0983569075376819,0.0400819868929115
155.3,0.0983281709844732,0.0400539969167659
155.4,0.0982996703025397,0.040026072590675
155.5,0.0982714113201407,0.039998206875712
155.6,0.0982434001405171,0.0399703924358209
155.7,0.0982156431460534,0.0399426216262441
155.8,0.0981881470021972,0.0399148864815457
155.9,0.0981609186610872,0.0398871787032046
156,0.0981339653648419,0.0398594896468015
156.1,0.0981072946486445,0.0398318103087606
156.2,0.0980809143441513,0.0398041313126606
156.3,0.0980548325834383,0.0397764428951127
156.4,0.0980290578021098,0.039748734891186
156.5,0.0980035987397751,0.0397209967193926
156.6,0.0979784644379026,0.0396932173662293
156.7,0.097953664236791,0.0396653853702939
156.8,0.0979292077731507,0.0396374888059798
156.9,0.0979051049781156,0.0396095152667816
157,0.0978813660757398,0.0395814518481784
157.1,0.0978580015807061,0.0395532851301739
157.2,0.0978350222968569,0.0395250011594446
157.3,0.0978124393148047,0.0394965854311513
157.4,0.0977902640097547,0.0394680228703986
157.5,0.0977685402781059,0.0394392686889588
157.6,0.0977472158074131,0.0394103646685227
157.7,0.0977263348348187,0.0393812649698975
157.8,0.0977059099643257,0.0393519520458937
157.9,0.0976859543260726,0.0393224076816386
158,0.0976664816632164,0.0392926129735045
158.1,0.0976475063747943,0.0392625483072468
158.2,0.097629043538188,0.0392321933352292
158.3,0.0976111089279384,0.0392015269527652
158.4,0.0975937190325617,0.0391705272735043
158.5,0.0975768885361566,0.0391391762021116
158.6,0.0975606404652801,0.0391074410147151
158.7,0.0975449909881018,0.0390753019209229
158.8,0.0975299595677141,0.0390427336423247
158.9,0.0975155664308998,0.0390097099811998
159,0.097501832573007,0.0389762037899971
159.1,0.0974887797614172,0.0389421869397871
159.2,0.0974764305376409,0.0389076302877087
159.3,0.0974648082180826,0.0388725036433787
159.4,0.0974539368935284,0.0388367757342867
159.5,0.0974438414274006,0.0388004141701636
159.6,0.0974345474528069,0.0387633854063153
159.7,0.0974260813681008,0.0387256547059384
159.8,0.0974184703303922,0.0386871861013959
159.9,0.0974117422472936,0.038647942354478
160,0.097405925769104,0.0386078849156177
160.1,0.0974010502830426,0.038566973882077
160.2,0.0973971459086168,0.0385251679550637
160.3,0.097394243491671,0.0384824243957909
160.4,0.0973923745962345,0.0384386989803962
160.5,0.0973915714948102,0.0383939459537702
160.6,0.0973918671575363,0.0383481179821906
160.7,0.0973932952402026,0.0383011661047742
160.8,0.097395890070972,0.0382530396836843
160.9,0.0973996866358244,0.0382036863530675
161,0.0974047205625965,0.0381530519666593
161.1,0.0974110281033437,0.0381010805440198
161.2,0.0974186461150215,0.0380477142153278
161.3,0.0974276120391718,0.0379928931646861
161.4,0.0974379638817651,0.0379365555718406
161.5,0.0974497401961274,0.0378786375522599
161.6,0.0974629800559929,0.0378190730954663
161.7,0.0974777230098448,0.0377577940015713
161.8,0.0974940090203788,0.0376947298159419
161.9,0.0975118784024764,0.0376298077619415
162,0.0975313717635706,0.037562952671714
162.1,0.0975525299687425,0.0374940869149308
162.2,0.0975753944599977,0.0374231303253887
162.3,0.0976000079247301,0.0373500001249798
162.4,0.0976264137617724,0.0372746149614591
162.5,0.0976546602867724,0.0371968783172185
162.6,0.0976847948992973,0.0371167032354186
162.7,0.0977168681193192,0.0370339956460997
162.8,0.097750932585455,0.03694865841896
162.9,0.0977870430524182,0.0368605912564286
163,0.0978252563742856,0.0367696905801654
163.1,0.0978656314746036,0.0366758494105792
163.2,0.0979082293049554,0.0365789572389931
163.3,0.0979531127930649,0.0364788998919673
163.4,0.09800034678117,0.0363755593873014
163.5,0.0980499979551071,0.0362688137811596
163.6,0.0981021347645335,0.0361585370056628
163.7,0.0981568273345343,0.0360445986962634
163.8,0.0982141473689436,0.0359268640080962
163.9,0.098274168045572,0.0358051934204025
164,0.0983369639036266,0.0356794425279947
164.1,0.098402610723527,0.0355494618186276
164.2,0.0984711853993771,0.0354150964349564
164.3,0.0985427658043516,0.0352761859195774
164.4,0.0986174306491307,0.0351325639415081
164.5,0.098695259333698,0.0349840580021473
164.6,0.0987763317928927,0.0348304891185931
164.7,0.0988607283360815,0.0346716714817862
164.8,0.098948529481157,0.0345074120867514
164.9,0.0990398157836918,0.0343375103316389
165,0.0992247217351437,0.0340578596532932
165.1,0.0993874454869968,0.0337982665731298
165.2,0.0995355115299581,0.0335517538711289
165.3,0.09968927910753,0.0332943153899267
165.4,0.09984221088642,0.0330335626855437
165.5,0.100020499296665,0.0327346433103273


==> Data_Analysis/data/tunes/fa_measured.csv <==
Energy,Horz,Vert,Horz_err,Vert_err
37.83881199,0.453882639466759,0.339304752653421,0.000762026106629788,0.00328976107994651
38.80253698,0.403403988960432,0.317179128787111,0.00157325777368664,0.00170473394961279
40.73137022,0.366448042061852,0.291725847510883,0.0010079420534658,0.00146780533718907
43.62540009,0.33180608283751,0.26602914079837,0.00144798187217545,0.00154645117396786
46.03593411,0.311609777019839,0.25167412049741,0.000901517823122377,0.00131482165480702
48.44267033,0.292695750118431,0.235564205189857,0.00144101590813926,0.00162721629436792
50.85130914,0.276785701476516,0.22084918314764,0.0013788656981553,0.00132187453160356
53.25807418,0.260211397206095,0.207019187905335,0.00165061623928288,0.00128108094394675
55.66666422,0.250722883782923,0.195239866959646,0.00154322262466201,0.00170306460948845
58.07303588,0.237589026893397,0.186585386953883,0.00156768553955777,0.000991947141543392


==> Data_Analysis/data/tunes/fb_measured.csv <==
Energy,Horz,Vert,Horz_err,Vert_err
37.83881199,0.455498879479777,0.338466481041902,0.00251339245205087,0.00320254005283523
38.80253698,0.406888544303068,0.31614108613806,0.0016868757807489,0.00183237059088059
40.73137022,0.366830537722123,0.293182970396831,0.00105379783441039,0.001197584254897
43.62540009,0.332980683778185,0.265780098342477,0.0009161124434745,0.00141815839117942
46.03593411,0.312827847207729,0.250321453206493,0.00136020704914203,0.00135759397714288
48.44267033,0.294560567046316,0.236586729413347,0.00124874110737195,0.0011428580538866
50.85130914,0.275432970656679,0.219719699828855,0.00151966120963112,0.00126883660161644
53.25807418,0.264229991240052,0.209073990323945,0.00152643384664442,0.00106756737525114
55.66666422,0.247985132322697,0.194242269974597,0.00109615987822509,0.00174124714638115
58.07303588,0.234347116388444,0.185067852213278,0.00161042706111186,0.00093008245815723


==> Data_Analysis/data/tunes/straight_measured.csv <==
Energy,Horz,Vert
37.83881199,0.468979545554822,0.333934503454863
38.80253698,0.413863920288628,0.312840088590637
40.73137022,0.369976554810987,0.28684431585903
43.62540009,0.334301620147913,0.260241505739543
46.03593411,0.31475613891557,0.243422750377776
48.44267033,0.294434659559886,0.227653342584294
50.85130914,0.278112813302859,0.212064485526121
53.25807418,0.263750249054371,0.200311109882005
55.66666422,0.249534325287359,0.187687891624773
58.07303588,0.239124041547042,0.17746006171367


==> Data_Analysis/data/tunes/straight_sim.csv <==
Energy,Horz,Vert
38.3,0.490776153759398,0.336993268563906
38.4,0.476429782205742,0.335353633184788
38.5,0.467999111458912,0.333737105154362
38.6,0.461391749662027,0.332142971528842
38.7,0.455782492227008,0.33057055566634
38.8,0.450828441074968,0.329019214656587
38.9,0.44634767599144,0.32748833698132
39,0.442229859610008,0.325977340380452
39.1,0.438402061833623,0.324485669902277
39.2,0.434813081072383,0.323012796118628
39.3,0.4314253239872,0.321558213488203
39.4,0.42821021596916,0.32012143885324
39.5,0.425145429424181,0.31870201005649
39.6,0.422213120244516,0.317299484666872
39.7,0.419398757388665,0.315913438803528
39.8,0.416690318523625,0.314543466049118
39.9,0.414077720780781,0.313189176444204
40,0.411552407688646,0.31185019555539
40.1,0.409107042881937,0.310526163610734
40.2,0.406735278659139,0.309216734696545
40.3,0.404431578167597,0.307921576010305
40.4,0.402191076760734,0.306640367164985
40.5,0.40000947246413,0.305372799540482
40.6,0.397882938407715,0.304118575678322
40.7,0.395808052065237,0.302877408716131
40.8,0.393781737516184,0.301649021858734
40.9,0.391801217913468,0.300433147882983
41,0.389863976033348,0.299229528673747
41.1,0.387967721287468,0.298037914788654
41.2,0.386110361947449,0.296858065049463
41.3,0.384289981608453,0.295689746158065
41.4,0.382504819126122,0.294532732335334
41.5,0.380753251419627,0.29338680498117
41.6,0.379033778655215,0.292251752354235
41.7,0.377345011419058,0.291127369269986
41.8,0.375685659562021,0.290013456815758
41.9,0.374054522457165,0.288909822081714
42,0.372450480457003,0.287816277906587
42.1,0.370872487374503,0.28673264263725
42.2,0.369319563841577,0.285658739901172
42.3,0.367790791422867,0.284594398390947
42.4,0.366285307382274,0.283539451660098
42.5,0.364802300015769,0.282493737929456
42.6,0.36334100447721,0.28145709990344
42.7,0.361900699034889,0.280429384595621
42.8,0.360480701705598,0.279410443163014
42.9,0.359080367220631,0.27840013074854
43,0.357699084284491,0.277398306331207
43.1,0.356336273092453,0.276404832583507
43.2,0.354991383077658,0.275419575735646
43.3,0.353663890862282,0.274442405446178
43.4,0.352353298390578,0.273473194678698
43.5,0.351059131224393,0.27251181958423
43.6,0.349780936984189,0.271558159389009
43.7,0.348518283920615,0.270612096287337
43.8,0.347270759603494,0.26967351533925
43.9,0.346037969716611,0.268742304372717
44,0.344819536948024,0.267818353890146
44.1,0.343615099966783,0.266901556978951
44.2,0.342424312477953,0.265991809225962
44.3,0.341246842348718,0.265089008635498
44.4,0.340082370799132,0.264193055550885
44.5,0.338930591651737,0.263303852579268
44.6,0.337791210634886,0.262421304519527
44.7,0.336663944735152,0.261545318293153
44.8,0.335548521594619,0.260675802877933
44.9,0.334444678949319,0.259812669244308
45,0.333352164105426,0.258955830294262
45.1,0.332270733450124,0.258105200802631
45.2,0.33120015199439,0.257260697360716
45.3,0.330140192945169,0.25642223832207
45.4,0.329090637304655,0.255589743750386
45.5,0.32805127349461,0.254763135369362
45.6,0.327021897003815,0.253942336514461
45.7,0.326002310056945,0.253127272086492
45.8,0.324992321303277,0.252317868506894
45.9,0.323991745523805,0.251514053674683
46,0.323000403355441,0.250715756924965
46.1,0.322018121031086,0.249922908988951
46.2,0.321044730134486,0.249135441955413
46.3,0.320080067368824,0.248353289233504
46.4,0.319123974338143,0.247576385516899
46.5,0.318176297340722,0.246804666749191
46.6,0.31723688717362,0.246038070090483
46.7,0.316305598947642,0.245276533885144
46.8,0.315382291912082,0.244519997630653
46.9,0.314466829288575,0.243768401947517
47,0.31355907811353,0.243021688550182
47.1,0.312658909088556,0.242279800218936
47.2,0.311766196438444,0.241542680772731
47.3,0.310880817776187,0.240810275042897
47.4,0.310002653974657,0.240082528847729
47.5,0.309131589044511,0.239359388967877
47.6,0.308267510017984,0.238640803122544
47.7,0.307410306838198,0.237926719946441
47.8,0.306559872253691,0.237217088967457
47.9,0.30571610171785,0.23651186058506
48,0.304878893292989,0.235810986049339
48.1,0.304048147558787,0.235114417440725
48.2,0.303223767524868,0.234422107650317
48.3,0.302405658547284,0.233734010360818
48.4,0.301593728248686,0.233050080028049
48.5,0.300787886441996,0.232370271863013
48.6,0.29998804505738,0.231694541814508
48.7,0.299194118072356,0.231022846552245
48.8,0.298406021444881,0.23035514345047
48.9,0.297623673049236,0.229691390572066
49,0.296846992614599,0.229031546653114
49.1,0.29607590166615,0.228375571087907
49.2,0.295310323468575,0.227723423914389
49.3,0.294550182971873,0.227075065800007
49.4,0.293795406759331,0.226430458027978
49.5,0.293045922997566,0.225789562483918
49.6,0.29230166138854,0.225152341642877
49.7,0.291562553123451,0.224518758556701
49.8,0.290828530838402,0.22388877684177
49.9,0.29009952857178,0.223262360667057
50,0.289375481723246,0.222639474742515
50.1,0.28865632701428,0.222020084307787
50.2,0.287942002450195,0.221404155121209
50.3,0.287232447283563,0.220791653449109
50.4,0.286527601978979,0.220182546055402
50.5,0.285827408179118,0.219576800191444
50.6,0.285131808672006,0.218974383586161
50.7,0.284440747359478,0.218375264436434
50.8,0.283754169226745,0.21777941139774
50.9,0.28307202031304,0.217186793575018
51,0.282394247683289,0.216597380513787
51.1,0.281720799400764,0.21601114219148
51.2,0.281051624500679,0.215428049009
51.3,0.280386672964685,0.21484807178249
51.4,0.279725895696229,0.214271181735307
51.5,0.279069244496742,0.213697350490197
51.6,0.278416672042626,0.213126550061663
51.7,0.277768131862987,0.212558752848522
51.8,0.277123578318122,0.211993931626643
51.9,0.276482966578686,0.211432059541862
52,0.275846252605546,0.210873110103068
52.1,0.275213393130279,0.210317057175456
52.2,0.274584345636288,0.209763874973942
52.3,0.273959068340516,0.209213538056732
52.4,0.273337520175743,0.208666021319046
52.5,0.272719660773421,0.208121299986989
52.6,0.272105450447053,0.207579349611563
52.7,0.271494850176074,0.207040146062824
52.8,0.270887821590228,0.206503665524167
52.9,0.270284326954419,0.205969884486748
53,0.269684329154018,0.205438779744033
53.1,0.269087791680604,0.204910328386468
53.2,0.268494678618133,0.204384507796272
53.3,0.267904954629517,0.20386129564235
53.4,0.267318584943589,0.203340669875317
53.5,0.266735535342452,0.202822608722627
53.6,0.266155772149192,0.202307090683829
53.7,0.265579262215942,0.201794094525903
53.8,0.265005972912289,0.201283599278718
53.9,0.264435872114008,0.200775584230579
54,0.263868928192113,0.200270028923876
54.1,0.263305110002211,0.199766913150824
54.2,0.262744386874157,0.199266216949294
54.3,0.26218672860199,0.198767920598739
54.4,0.261632105434148,0.198272004616198
54.5,0.261080488063947,0.197778449752395
54.6,0.260531847620317,0.197287236987912
54.7,0.259986155658792,0.196798347529444
54.8,0.259443384152733,0.196311762806137
54.9,0.258903505484797,0.195827464465996
55,0.258366492438612,0.195345434372372
55.1,0.257832318190689,0.194865654600522
55.2,0.257300956302534,0.194388107434228
55.3,0.256772380712971,0.193912775362506
55.4,0.256246565730654,0.193439641076363
55.5,0.255723486026782,0.192968687465626
55.6,0.255203116627991,0.19249989761584
55.7,0.254685432909427,0.192033254805218
55.8,0.254170410587998,0.191568742501665
55.9,0.253658025715793,0.191106344359845
56,0.253148254673655,0.190646044218317
56.1,0.252641074164934,0.190187826096729
56.2,0.25213646120937,0.189731674193057
56.3,0.251634393137142,0.189277572880907
56.4,0.251134847583055,0.188825506706865
56.5,0.250637802480868,0.188375460387897
56.6,0.250143236057759,0.187927418808803
56.7,0.249651126828923,0.187481367019719
56.8,0.249161453592296,0.18703729023366
56.9,0.248674195423407,0.186595173824122
57,0.248189331670349,0.186155003322717
57.1,0.247706841948867,0.185716764416861
57.2,0.247226706137561,0.185280442947499
57.3,0.2467489043732,0.184846024906878
57.4,0.246273417046147,0.184413496436359
57.5,0.245800224795879,0.183982843824268
57.6,0.245329308506623,0.183554053503787
57.7,0.244860649303077,0.183127112050888
57.8,0.244394228546236,0.182702006182298
57.9,0.243930027829312,0.182278722753507
58,0.243468028973735,0.181857248756807
58.1,0.243008214025258,0.18143757131937
58.2,0.242550565250133,0.181019677701361
58.3,0.242095065131381,0.180603555294078
58.4,0.241641696365138,0.180189191618136
58.5,0.241190441857085,0.179776574321675
58.6,0.24074128471895,0.1793656911786
58.7,0.240294208265087,0.178956530086858
58.8,0.239849196009133,0.178549079066737
58.9,0.239406231660728,0.178143326259204
59,0.238965299122311,0.177739259924262
59.1,0.238526382485978,0.177336868439344
59.2,0.238089466030413,0.176936140297727
59.3,0.237654534217878,0.176537064106981
59.4,0.237221571691263,0.17613962858744
59.5,0.236790563271206,0.175743822570698
59.6,0.236361493953264,0.175349634998135
59.7,0.235934348905144,0.174957054919461
59.8,0.235509113463993,0.174566071491297
59.9,0.235085773133741,0.174176673975762
60,0.234664313582496,0.1737888517391
60.1,0.234244720639998,0.173402594250323
60.2,0.233826980295112,0.173017891079871
60.3,0.233411078693384,0.172634731898306
60.4,0.232997002134637,0.172253106475021
60.5,0.232584737070616,0.171873004676964
60.6,0.232174270102684,0.171494416467401
60.7,0.231765587979553,0.171117331904675
60.8,0.231358677595072,0.170741741141007
60.9,0.230953525986046,0.170367634421305
61,0.230550120330105,0.169995002081989
61.1,0.230148447943611,0.169623834549848
61.2,0.229748496279603,0.169254122340904
61.3,0.229350252925786,0.168885856059296
61.4,0.228953705602554,0.168519026396185
61.5,0.228558842161051,0.168153624128676
61.6,0.228165650581269,0.167789640118754
61.7,0.227774118970186,0.167427065312236
61.8,0.227384235559927,0.167065890737749
61.9,0.22699598870597,0.166706107505707
62,0.226609366885385,0.166347706807323
62.1,0.226224358695094,0.165990679913619
62.2,0.225840952850178,0.165635018174466
62.3,0.225459138182203,0.165280713017627
62.4,0.225078903637583,0.164927755947822
62.5,0.22470023827597,0.164576138545804
62.6,0.224323131268673,0.16422585246745
62.7,0.223947571897105,0.163876889442867
62.8,0.223573549551263,0.16352924127551
62.9,0.223201053728224,0.163182899841311
63,0.222830074030677,0.162837857087828
63.1,0.222460600165482,0.1624941050334
63.2,0.222092621942244,0.162151635766313
63.3,0.221726129271919,0.161810441443994
63.4,0.22136111216545,0.161470514292192
63.5,0.220997560732411,0.161131846604193
63.6,0.220635465179692,0.160794430740034
63.7,0.220274815810193,0.160458259125736
63.8,0.219915603021546,0.160123324252542
63.9,0.21955781730486,0.15978961867617
64,0.219201449243486,0.159457135016074
64.1,0.218846489511802,0.159125865954721
64.2,0.218492928874018,0.158795804236872
64.3,0.218140758183004,0.158466942668875
64.4,0.217789968379135,0.158139274117976
64.5,0.217440550489158,0.157812791511624
64.6,0.217092495625072,0.157487487836802
64.7,0.216745794983034,0.157163356139358
64.8,0.216400439842279,0.156840389523348
64.9,0.216056421564058,0.156518581150391
65,0.215713731590591,0.156197924239024
65.1,0.215372361444046,0.155878412064081
65.2,0.21503230272552,0.155560037956067
65.3,0.214693547114054,0.155242795300544
65.4,0.214356086365646,0.154926677537534
65.5,0.214019912312293,0.15461167816092
65.6,0.213685016861046,0.154297790717855
65.7,0.213351391993072,0.153985008808192
65.8,0.213019029762742,0.153673326083906
65.9,0.212687922296726,0.153362736248534
66,0.212358061793104,0.153053233056617
66.1,0.212029440520492,0.152744810313154
66.2,0.211702050817182,0.152437461873064
66.3,0.211375885090294,0.152131181640646
66.4,0.211050935814943,0.151825963569061
66.5,0.210727195533414,0.151521801659805
66.6,0.210404656854357,0.151218689962205
66.7,0.21008331245199,0.150916622572908
66.8,0.209763155065313,0.150615593635386
66.9,0.209444177497341,0.15031559733944
67,0.209126372614335,0.150016627920724
67.1,0.208809733345063,0.149718679660252
67.2,0.208494252680057,0.149421746883939
67.3,0.208179923670886,0.149125823962126
67.4,0.207866739429444,0.148830905309127
67.5,0.207554693127245,0.148536985382765
67.6,0.207243777994722,0.148244058683933
67.7,0.206933987320554,0.147952119756147
67.8,0.206625314450984,0.147661163185109
67.9,0.206317752789158,0.14737118359828
68,0.206011295794473,0.147082175664448
68.1,0.205705936981927,0.146794134093314
68.2,0.205401669921489,0.146507053635073
68.3,0.20509848823747,0.146220929080006
68.4,0.20479638560791,0.145935755258078
68.5,0.204495355763965,0.145651527038534
68.6,0.204195392489312,0.145368239329511
68.7,0.203896489619558,0.145085887077642
68.8,0.203598641041656,0.144804465267681
68.9,0.203301840693333,0.144523968922113
69,0.203006082562524,0.144244393100789
69.1,0.202711360686815,0.143965732900549
69.2,0.202417669152891,0.143687983454858
69.3,0.202125002096,0.143411139933453
69.4,0.20183335369941,0.143135197541974
69.5,0.201542718193889,0.142860151521622
69.6,0.201253089857185,0.142585997148807
69.7,0.200964463013511,0.142312729734805
69.8,0.200676832033041,0.142040344625421
69.9,0.200390191331411,0.141768837200652
70,0.200104535369232,0.141498202874358
70.1,0.199819858651599,0.14122843709393
70.2,0.19953615572762,0.140959535339976
70.3,0.199253421189937,0.140691493125993
70.4,0.19897164967427,0.14042430599806
70.5,0.19869083585895,0.140157969534518
70.6,0.198410974464471,0.139892479345671
70.7,0.198132060253044,0.139627831073476
70.8,0.197854088028155,0.139364020391245
70.9,0.197577052634132,0.139101043003349
71,0.197300948955714,0.138838894644922
71.1,0.197025771917631,0.138577571081576
71.2,0.196751516484187,0.138317068109109
71.3,0.196478177658843,0.138057381553225
71.4,0.196205750483818,0.137798507269257
71.5,0.195934230039684,0.137540441141885
71.6,0.19566361144497,0.137283179084868
71.7,0.195393889855772,0.137026717040771
71.8,0.19512506046537,0.136771050980698
71.9,0.194857118503845,0.136516176904032
72,0.194590059237702,0.13626209083817
72.1,0.194323877969506,0.136008788838268
72.2,0.194058570037508,0.135756266986986
72.3,0.193794130815289,0.135504521394234
72.4,0.193530555711404,0.135253548196928
72.5,0.193267840169025,0.135003343558739
72.6,0.193005979665601,0.134753903669852
72.7,0.192744969712506,0.134505224746727
72.8,0.192484805854711,0.134257303031857
72.9,0.192225483670441,0.134010134793539
73,0.191966998770846,0.133763716325637
73.1,0.191709346799681,0.133518043947352
73.2,0.191452523432977,0.133273114003001
73.3,0.191196524378727,0.133028922861783
73.4,0.190941345376572,0.132785466917566
73.5,0.190686982197487,0.132542742588659
73.6,0.190433430643483,0.132300746317605
73.7,0.190180686547294,0.132059474570955
73.8,0.189928745772089,0.131818923839064
73.9,0.189677604211168,0.131579090635877
74,0.189427257787677,0.131339971498722
74.1,0.189177702454316,0.131101562988107
74.2,0.188928934193059,0.130863861687513
74.3,0.188680949014867,0.130626864203194
74.4,0.188433742959418,0.130390567163981
74.5,0.188187312094828,0.130154967221084
74.6,0.187941652517379,0.129920061047894
74.7,0.187696760351257,0.129685845339796
74.8,0.187452631748284,0.129452316813977
74.9,0.187209262887655,0.129219472209237
75,0.186966649975687,0.128987308285801
75.1,0.186724789245556,0.12875582182514
75.2,0.186483676957049,0.128525009629784
75.3,0.186243309396317,0.128294868523145
75.4,0.186003682875623,0.128065395349336
75.5,0.185764793733108,0.127836586972996
75.6,0.18552663833254,0.127608440279116
75.7,0.185289213063085,0.127380952172868
75.8,0.185052514339069,0.127154119579426
75.9,0.184816538599747,0.126927939443807
76,0.184581282309072,0.1267024087307
76.1,0.18434674195547,0.126477524424298
76.2,0.184112914051617,0.126253283528137
76.3,0.183879795134216,0.126029683064933
76.4,0.183647381763778,0.125806720076422
76.5,0.183415670524408,0.125584391623201
76.6,0.183184658023588,0.125362694784573
76.7,0.182954340891968,0.125141626658385
76.8,0.182724715783157,0.124921184360885
76.9,0.182495779373514,0.124701365026558
77,0.182267528361949,0.124482165807984
77.1,0.182039959469715,0.124263583875686
77.2,0.18181306944021,0.124045616417982
77.3,0.181586855038784,0.123828260640838
77.4,0.181361313052538,0.123611513767727
77.5,0.181136440290135,0.123395373039482
77.6,0.180912233581607,0.123179835714156
77.7,0.180688689778166,0.122964899066882
77.8,0.18046580575202,0.122750560389735
77.9,0.180243578396186,0.122536816991593
78,0.18002200462431,0.122323666198002
78.1,0.179801081370481,0.122111105351039
78.2,0.179580805589061,0.121899131809183
78.3,0.179361174254501,0.121687742947182
78.4,0.17914218436117,0.121476936155918
78.5,0.178923832923182,0.121266708842283
78.6,0.178706116974225,0.121057058429049
78.7,0.17848903356739,0.120847982354741
78.8,0.178272579775008,0.120639478073511
78.9,0.178056752688481,0.120431543055014
79,0.177841549418122,0.120224174784288
79.1,0.177626967092988,0.120017370761627
79.2,0.177413002860727,0.119811128502464
79.3,0.177199653887412,0.119605445537252
79.4,0.176986917357391,0.119400319411343
79.5,0.17677479047313,0.119195747684871
79.6,0.176563270455055,0.118991727932641
79.7,0.17635235454141,0.118788257744007
79.8,0.176142039988098,0.118585334722763
79.9,0.175932324068535,0.118382956487031
80,0.175723204073508,0.118181120669144
80.1,0.175514677311023,0.117979824915544
80.2,0.175306741106164,0.117779066886662
80.3,0.175099392800952,0.117578844256824
80.4,0.174892629754202,0.117379154714126
80.5,0.174686449341385,0.117179995960343
80.6,0.174480848954489,0.116981365710816
80.7,0.174275826001883,0.116783261694351
80.8,0.174071377908185,0.116585681653113
80.9,0.173867502114121,0.116388623342525
81,0.1736641960764,0.116192084531168
81.1,0.173461457267581,0.115996063000679
81.2,0.173259283175941,0.115800556545652
81.3,0.173057671305348,0.115605562973541
81.4,0.172856619175138,0.115411080104558
81.5,0.172656124319983,0.115217105771584
81.6,0.17245618428977,0.115023637820066
81.7,0.172256796649479,0.114830674107926
81.8,0.172057958979059,0.114638212505467
81.9,0.171859668873308,0.114446250895279
82,0.171661923941754,0.114254787172146
82.1,0.171464721808536,0.114063819242957
82.2,0.17126806011229,0.113873345026613
82.3,0.171071936506027,0.113683362453942
82.4,0.170876348657025,0.113493869467603
82.5,0.170681294246713,0.113304864022004
82.6,0.170486770970556,0.113116344083212
82.7,0.170292776537947,0.112928307628869
82.8,0.170099308672097,0.112740752648103
82.9,0.169906365109923,0.112553677141446
83,0.169713943601945,0.112367079120749
83.1,0.16952204191217,0.112180956609099
83.2,0.169330657817998,0.111995307640737
83.3,0.169139789110109,0.111810130260974
83.4,0.16894943359236,0.111625422526113
83.5,0.168759589081685,0.111441182503365
83.6,0.168570253407993,0.111257408270775
83.7,0.168381424414063,0.111074097917139
83.8,0.16819309995545,0.110891249541927
83.9,0.168005277900381,0.110708861255203
84,0.167817956129662,0.110526931177554
84.1,0.167631132536576,0.110345457440009
84.2,0.167444805026792,0.110164438183966
84.3,0.167258971518266,0.109983871561117
84.4,0.167073629941148,0.109803755733372
84.5,0.16688877823769,0.109624088872789
84.6,0.166704414362151,0.109444869161499
84.7,0.166520536280709,0.109266094791635
84.8,0.166337141971368,0.109087763965261
84.9,0.166154229423867,0.108909874894297
85,0.165971796639597,0.108732425800455
85.1,0.165789841631503,0.108555414915166
85.2,0.165608362424007,0.108378840479512
85.3,0.165427357052915,0.108202700744156
85.4,0.165246823565334,0.108026993969278
85.5,0.165066760019588,0.107851718424503
85.6,0.16488716448513,0.107676872388836
85.7,0.164708035042463,0.107502454150602
85.8,0.164529369783057,0.10732846200737
85.9,0.164351166809264,0.107154894265896
86,0.164173424234241,0.106981749242057
86.1,0.163996140181868,0.106809025260785
86.2,0.163819312786668,0.106636720656005
86.3,0.163642940193731,0.106464833770575
86.4,0.163467020558632,0.106293362956221
86.5,0.163291552047358,0.106122306573475
86.6,0.163116532836227,0.105951662991616
86.7,0.162941961111817,0.105781430588607
86.8,0.162767835070887,0.105611607751039
86.9,0.162594152920304,0.105442192874068
87,0.162420912876969,0.105273184361356
87.1,0.162248113167747,0.105104580625015
87.2,0.162075752029386,0.104936380085547
87.3,0.161903827708456,0.104768581171788
87.4,0.16173233846127,0.104601182320848
87.5,0.161561282553819,0.104434181978058
87.6,0.161390658261695,0.104267578596913
87.7,0.16122046387003,0.104101370639015
87.8,0.161050697673422,0.103935556574019
87.9,0.160881357975868,0.103770134879578
88,0.160712443090699,0.103605104041289
88.1,0.16054395134051,0.103440462552638
88.2,0.160375881057096,0.103276208914951
88.3,0.160208230581385,0.103112341637336
88.4,0.160040998263374,0.102948859236632
88.5,0.159874182462063,0.102785760237359
88.6,0.159707781545395,0.102623043171664
88.7,0.159541793890188,0.102460706579271
88.8,0.159376217882074,0.10229874900743
88.9,0.159211051915438,0.10213716901087
89,0.159046294393356,0.101975965151741
89.1,0.158881943727532,0.101815135999573
89.2,0.158717998338239,0.101654680131222
89.3,0.158554456654259,0.101494596130824
89.4,0.158391317112823,0.101334882589747
89.5,0.158228578159554,0.101175538106537
89.6,0.158066238248404,0.101016561286878
89.7,0.157904295841599,0.100857950743545
89.8,0.157742749409583,0.10069970509635
89.9,0.157581597430959,0.100541822972102
90,0.157420838392431,0.100384303004559
90.1,0.157260470788752,0.100227143834383
90.2,0.157100493122665,0.100070344109093
90.3,0.156940903904849,0.0999139024830236
90.4,0.156781701653865,0.0997578176172764
90.5,0.156622884896102,0.0996020881796785
90.6,0.156464452165722,0.0994467128447395
90.7,0.156306402004608,0.0992916902936032
90.8,0.156148732962312,0.0991370192140122
90.9,0.155991443596001,0.0989826983002581
91,0.155834532470404,0.0988287262531417
91.1,0.155677998157765,0.0986751017799336
91.2,0.155521839237789,0.0985218235943275
91.3,0.155366054297591,0.0983688904164028
91.4,0.155210641931646,0.0982163009725801
91.5,0.155055600741742,0.0980640539955849
91.6,0.154900929336928,0.0979121482244042
91.7,0.154746626333466,0.0977605824042447
91.8,0.154592690354782,0.097609355286496
91.9,0.15443912003142,0.0974584656286918
92,0.15428591400099,0.0973079121944678
92.1,0.154133070908126,0.0971576937535247
92.2,0.153980589404435,0.0970078090815882
92.3,0.153828468148453,0.0968582569603726
92.4,0.153676705805598,0.0967090361775415
92.5,0.153525301048125,0.0965601455266704
92.6,0.153374252555077,0.0964115838072101
92.7,0.153223559012248,0.0962633498244487
92.8,0.153073219112129,0.0961154423894737
92.9,0.152923231553871,0.0959678603191392
93,0.152773595043236,0.0958206024360255
93.1,0.152624308292558,0.0956736675684046
93.2,0.152475370020697,0.0955270545502062
93.3,0.152326778952996,0.0953807622209812
93.4,0.15217853382124,0.0952347894258645
93.5,0.152030633363615,0.0950891350155434
93.6,0.151883076324662,0.0949437978462208
93.7,0.151735861455239,0.0947987767795812
93.8,0.151588987512479,0.0946540706827582
93.9,0.15144245325975,0.0945096784282992
94,0.151296257466613,0.094365598894132
94.1,0.151150398908784,0.0942218309635299
94.2,0.151004876368091,0.0940783735250828
94.3,0.150859688632437,0.0939352254726619
94.4,0.150714834495763,0.0937923857053849
94.5,0.150570312758001,0.0936498531275878
94.6,0.150426122225048,0.0935076266487922
94.7,0.150282261708714,0.0933657051836687
94.8,0.150138730026694,0.0932240876520122
94.9,0.149995526002528,0.0930827729787063
95,0.149852648465562,0.0929417600936917
95.1,0.149710096250911,0.0928010479319392
95.2,0.149567868199424,0.0926606354334149
95.3,0.149425963157646,0.0925205215430522
95.4,0.149284379977784,0.0923807052107201
95.5,0.149143117517667,0.0922411853911959
95.6,0.149002174640715,0.0921019610441299
95.7,0.148861550215902,0.0919630311340245
95.8,0.14872124311772,0.0918243946301953
95.9,0.148581252226144,0.0916860505067492
96,0.1484415764266,0.0915479977425536
96.1,0.148302214609929,0.0914102353212038
96.2,0.148163165672352,0.0912727622310014
96.3,0.14802442851544,0.0911355774649196
96.4,0.147886002046074,0.09099868002058
96.5,0.14774788517642,0.0908620689002216
96.6,0.147610076823891,0.0907257431106751
96.7,0.147472575911114,0.0905897016633348
96.8,0.1473353813659,0.09045394357413
96.9,0.147198492121212,0.0903184678635007
97,0.147061907115128,0.090183273556368
97.1,0.146925625290818,0.0900483596821096
97.2,0.146789645596504,0.089913725274533
97.3,0.146653966985436,0.0897793693718473
97.4,0.146518588415854,0.0896452910166397
97.5,0.146383508850963,0.0895114892558489
97.6,0.146248727258902,0.0893779631407361
97.7,0.146114242612707,0.0892447117268664
97.8,0.145980053890292,0.0891117340740763
97.9,0.145846160074411,0.0889790292464539
98,0.14571256015263,0.0888465963123114
98.1,0.145579253117299,0.0887144343441578
98.2,0.145446237965522,0.0885825424186811
98.3,0.145313513699131,0.0884509196167182
98.4,0.14518107932465,0.0883195650232324
98.5,0.145048933853276,0.0881884777272881
98.6,0.144917076300843,0.0880576568220301
98.7,0.144785505687799,0.0879271014046566
98.8,0.144654221039174,0.0877968105763975
98.9,0.144523221384556,0.0876667834424895
99,0.144392505758061,0.0875370191121549
99.1,0.144262073198309,0.0874075166985746
99.2,0.144131922748392,0.0872782753188718
99.3,0.144002053455852,0.0871492940940815
99.4,0.143872464372651,0.0870205721491338
99.5,0.143743154555147,0.08689210861283
99.6,0.143614123064067,0.0867639026178171
99.7,0.143485368964479,0.0866359533005708
99.8,0.143356891325771,0.0865082598013692
99.9,0.143228689221618,0.0863808212642741
100,0.143100761729964,0.0862536368371062
100.1,0.142973107932992,0.0861267056714278
100.2,0.142845726917101,0.0860000269225171
100.3,0.142718617772881,0.0858735997493493
100.4,0.142591779595085,0.0857474233145758
100.5,0.14246521148261,0.0856214967845016
100.6,0.142338912538469,0.0854958193290658
100.7,0.142212881869768,0.0853703901218201
100.8,0.14208711858768,0.0852452083399108
100.9,0.141961621807425,0.0851202731640536
101,0.141836390648242,0.0849955837785199
101.1,0.141711424233369,0.0848711393711099
101.2,0.141586721690017,0.0847469391331362
101.3,0.14146228214935,0.0846229822594061
101.4,0.141338104746458,0.0844992679481959
101.5,0.141214188620336,0.0843757954012379
101.6,0.141090532913865,0.0842525638236982
101.7,0.140967136773782,0.0841295724241537
101.8,0.140843999350665,0.0840068204145802
101.9,0.140721119798904,0.083884307010328
102,0.140598497276686,0.0837620314301057
102.1,0.140476130945968,0.0836399928959592
102.2,0.140354019972456,0.0835181906332557
102.3,0.140232163525586,0.083396623870663
102.4,0.140110560778502,0.0832752918401326
102.5,0.13998921090803,0.0831541937768792
102.6,0.139868113094663,0.0830333289193673
102.7,0.139747266522538,0.082912696509287
102.8,0.139626670379413,0.0827922957915412
102.9,0.139506323856651,0.0826721260142253
103,0.139386226149193,0.0825521864286081
103.1,0.139266376455544,0.0824324762891202
103.2,0.139146773977751,0.0823129948533294
103.3,0.139027417921376,0.082193741381929
103.4,0.13890830749549,0.0820747151387151
103.5,0.138789441912639,0.0819559153905767
103.6,0.138670820388834,0.081837341407471
103.7,0.138552442143526,0.0817189924624121
103.8,0.13843430639959,0.0816008678314531
103.9,0.138316412383303,0.0814829667936686
104,0.138198759324327,0.081365288631136
104.1,0.13808134645569,0.0812478326289252
104.2,0.137964173013764,0.081130598075076
104.3,0.13784723823825,0.0810135842605856
104.4,0.137730541372158,0.0808967904793909
104.5,0.137614081661789,0.0807802160283542
104.6,0.137497858356715,0.0806638602072448
104.7,0.137381870709762,0.0805477223187247
104.8,0.137266117976992,0.0804318016683347
104.9,0.137150599417685,0.080316097564475
105,0.137035314294322,0.0802006093183939
105.1,0.136920261872565,0.0800853362441674
105.2,0.136805441421239,0.0799702776586876
105.3,0.136690852212319,0.0798554328816499
105.4,0.136576493520909,0.0797408012355298
105.5,0.136462364625226,0.0796263820455773
105.6,0.136348464806579,0.0795121746397952
105.7,0.13623479334936,0.0793981783489273
105.8,0.136121349541019,0.0792843925064443
105.9,0.136008132672052,0.079170816448526
106,0.135895142035984,0.0790574495140502
106.1,0.135782376929349,0.0789442910445773
106.2,0.135669836651678,0.0788313403843345
106.3,0.135557520505479,0.0787185968802049
106.4,0.135445427796223,0.0786060598817089
106.5,0.135333557832328,0.0784937287409947
106.6,0.135221909925142,0.0783816028128195
106.7,0.135110483388926,0.0782696814545419
106.8,0.134999277540841,0.0781579640261004
106.9,0.134888291700929,0.0780464498900073
107,0.134777525192101,0.0779351384113312
107.1,0.134666977340119,0.0778240289576819
107.2,0.134556647473582,0.0777131208992015
107.3,0.134446534923908,0.0776024136085472
107.4,0.134336639025323,0.0774919064608807
107.5,0.134226959114844,0.0773815988338512
107.6,0.13411749453226,0.0772714901075873
107.7,0.134008244620126,0.0771615796646814
107.8,0.133899208723739,0.0770518668901765
107.9,0.133790386191131,0.0769423511715544
108,0.133681776373048,0.076833031898721
108.1,0.133573378622938,0.0767239084639963
108.2,0.13346519229694,0.0766149802621003
108.3,0.133357216753865,0.0765062466901395
108.4,0.133249451355181,0.0763977071475978
108.5,0.133141895465006,0.0762893610363199
108.6,0.133034548450083,0.0761812077605024
108.7,0.13292740967978,0.0760732467266793
108.8,0.132820478526062,0.0759654773437117
108.9,0.132713754363486,0.0758578990227737
109,0.132607236569186,0.0757505111773427
109.1,0.132500924522858,0.075643313223187
109.2,0.132394817606744,0.0755363045783495
109.3,0.132288915205627,0.0754294846631446
109.4,0.132183216706807,0.0753228529001384
109.5,0.132077721500096,0.0752164087141423
109.6,0.131972428977801,0.0751101515321965
109.7,0.131867338534712,0.0750040807835648
109.8,0.131762449568088,0.0748981958997178
109.9,0.131657761477647,0.0747924963143253
110,0.131553273665547,0.0746869814632392
110.1,0.131448985536382,0.0745816507844935
110.2,0.131344896497162,0.0744765037182793
110.3,0.131241005957304,0.0743715397069429
110.4,0.131137313328618,0.0742667581949738
110.5,0.131033818025297,0.0741621586289916
110.6,0.130930519463899,0.0740577404577339
110.7,0.130827417063344,0.0739535031320498
110.8,0.130724510244892,0.0738494461048867
110.9,0.130621798432138,0.0737455688312778
111,0.130519281050996,0.0736418707683361
111.1,0.130416957529689,0.0735383513752389
111.2,0.130314827298737,0.0734350101132218
111.3,0.130212889790943,0.0733318464455642
111.4,0.130111144441385,0.0732288598375809
111.5,0.130009590687402,0.0731260497566137
111.6,0.129908227968582,0.0730234156720162
111.7,0.129807055726752,0.0729209570551499
111.8,0.129706073405966,0.0728186733793686
111.9,0.129605280452492,0.0727165641200122
112,0.129504676314805,0.0726146287543912
112.1,0.12940426044357,0.0725128667617864
112.2,0.129304032291637,0.0724112776234292
112.3,0.129203991314024,0.0723098608224975
112.4,0.129104136967911,0.0722086158441024
112.5,0.129004468712624,0.072107542175284
112.6,0.128904986009632,0.0720066393049939
112.7,0.128805688322525,0.0719059067240928
112.8,0.128706575117014,0.0718053439253366
112.9,0.128607645860915,0.071704950403369
113,0.128508900024137,0.0716047256547109
113.1,0.128410337078676,0.0715046691777523
113.2,0.128311956498602,0.0714047804727413
113.3,0.128213757760047,0.0713050590417777
113.4,0.128115740341198,0.0712055043887982
113.5,0.128017903722285,0.0711061160195746
113.6,0.12792024738557,0.0710068934416995
113.7,0.127822770815339,0.0709078361645794
113.8,0.12772547349789,0.0708089436994238
113.9,0.127628354921523,0.0707102155592391
114,0.127531414576533,0.0706116512588165
114.1,0.127434651955194,0.070513250314727
114.2,0.127338066551757,0.0704150122453085
114.3,0.127241657862433,0.0703169365706613
114.4,0.127145425385388,0.0702190228126351
114.5,0.127049368620732,0.0701212704948225
114.6,0.126953487070507,0.0700236791425509
114.7,0.126857780238682,0.069926248282875
114.8,0.12676224763114,0.0698289774445631
114.9,0.12666688875567,0.0697318661580961
115,0.126571703121957,0.069634913955653
115.1,0.126476690241572,0.0695381203711045
115.2,0.126381849627965,0.069441484940008
115.3,0.126287180796454,0.0693450071995927
115.4,0.126192683264217,0.0692486866887577
115.5,0.126098356550281,0.0691525229480602
115.6,0.126004200175514,0.0690565155197083
115.7,0.125910213662617,0.0689606639475544
115.8,0.125816396536115,0.0688649677770859
115.9,0.125722748322344,0.0687694265554138
116,0.12562926854945,0.0686740398312721
116.1,0.125535956747373,0.0685788071550051
116.2,0.12544281244784,0.068483728078559
116.3,0.12534983518436,0.0683888021554781
116.4,0.125257024492211,0.0682940289408922
116.5,0.125164379908433,0.0681994079915125
116.6,0.125071900971821,0.0681049388656219
116.7,0.124979587222913,0.068010621123069
116.8,0.124887438203986,0.0679164543252598
116.9,0.124795453459044,0.0678224380351488
117,0.12470363253381,0.0677285718172346
117.1,0.124611974975721,0.0676348552375477
117.2,0.124520480333916,0.0675412878636491
117.3,0.124429148159229,0.0674478692646196
117.4,0.124337978004181,0.0673545990110507
117.5,0.124246969422975,0.0672614766750403
117.6,0.124156121971483,0.0671685018301848
117.7,0.124065435207238,0.0670756740515714
117.8,0.123974908689431,0.066982992915771
117.9,0.123884541978899,0.0668904580008308
118,0.12379433463812,0.0667980688862697
118.1,0.1237042862312,0.066705825153066
118.2,0.123614396323874,0.0666137263836551
118.3,0.123524664483489,0.0665217721619214
118.4,0.123435090279002,0.066429962073191
118.5,0.12334567328097,0.0663382957042224
118.6,0.123256413061544,0.0662467726432063
118.7,0.12316730919446,0.06615539247975
118.8,0.123078361255034,0.0660641548048786
118.9,0.122989568820151,0.065973059211021
119,0.122900931468261,0.0658821052920108
119.1,0.122812448779367,0.0657912926430737
119.2,0.122724120335024,0.0657006208608225
119.3,0.122635945718326,0.0656100895432523
119.4,0.122547924513903,0.0655196982897315
119.5,0.122460056307911,0.0654294467009971
119.6,0.122372340688027,0.0653393343791471
119.7,0.122284777243438,0.0652493609276325
119.8,0.12219736556484,0.0651595259512568
119.9,0.122110105244425,0.0650698290561619
120,0.122022995875879,0.064980269849826
120.1,0.121936037054369,0.0648908479410583
120.2,0.121849228376545,0.0648015629399894
120.3,0.121762569440523,0.0647124144580681
120.4,0.121676059845886,0.0646234021080524
120.5,0.121589699193673,0.0645345255040046
120.6,0.121503487086375,0.0644457842612871
120.7,0.121417423127924,0.064357177996552
120.8,0.121331506923692,0.0642687063277384
120.9,0.12124573808048,0.0641803688740662
121,0.121160116206512,0.0640921652560285
121.1,0.121074640911432,0.0640040950953851
121.2,0.120989311806294,0.0639161580151604
121.3,0.120904128503553,0.0638283536396314
121.4,0.120819090617066,0.0637406815943287
121.5,0.12073419776208,0.0636531415060252
121.6,0.120649449555226,0.0635657330027323
121.7,0.120564845614515,0.0634784557136936
121.8,0.12048038555933,0.0633913092693808
121.9,0.120396069010419,0.0633042933014851
122,0.120311895589892,0.0632174074429141
122.1,0.120227864921211,0.0631306513277847
122.2,0.120143976629185,0.0630440245914178
122.3,0.120060230339967,0.0629575268703324
122.4,0.119976625681042,0.0628711578022399
122.5,0.119893162281226,0.0627849170260403
122.6,0.119809839770658,0.0626988041818128
122.7,0.119726657780794,0.0626128189108155
122.8,0.1196436159444,0.0625269608554739
122.9,0.119560713895549,0.0624412296593816
123,0.119477951269612,0.0623556249672895
123.1,0.119395327703255,0.0622701464251053
123.2,0.11931284283443,0.0621847936798834
123.3,0.11923049630237,0.0620995663798223
123.4,0.119148287747587,0.0620144641742587
123.5,0.119066216811861,0.061929486713663
123.6,0.118984283138238,0.0618446336496327
123.7,0.118902486371021,0.0617599046348871
123.8,0.118820826155767,0.0616752993232638
123.9,0.118739302139281,0.0615908173697099
124,0.118657913969611,0.0615064584302839
124.1,0.118576661296039,0.0614222221621418
124.2,0.11849554376908,0.0613381082235386
124.3,0.118414561040474,0.0612541162738183
124.4,0.118333712763181,0.0611702459734142
124.5,0.118252998591374,0.0610864969838389
124.6,0.118172418180437,0.0610028689676825
124.7,0.118091971186958,0.060919361588605
124.8,0.118011657268721,0.0608359745113359
124.9,0.117931476084706,0.0607527074016617
125,0.117851427295078,0.0606695599264296
125.1,0.117771510561188,0.060586531753536
125.2,0.117691725545562,0.0605036225519255
125.3,0.117612071911897,0.060420831991583
125.4,0.117532549325059,0.060338159743532
125.5,0.117453157451075,0.0602556054798284
125.6,0.117373895957129,0.0601731688735537
125.7,0.117294764511556,0.0600908495988142
125.8,0.117215762783839,0.0600086473307345
125.9,0.1171368904446,0.0599265617454511
126,0.117058147165599,0.0598445925201105
126.1,0.116979532619727,0.0597627393328622
126.2,0.116901046481002,0.0596810018628548
126.3,0.116822688424563,0.0595993797902349
126.4,0.116744458126666,0.059517872796134
126.5,0.116666355264679,0.0594364805626745
126.6,0.116588379517076,0.0593552027729566
126.7,0.116510530563434,0.0592740391110578
126.8,0.116432808084428,0.0591929892620294
126.9,0.116355211761822,0.0591120529118872
127,0.116277741278472,0.0590312297476123
127.1,0.116200396318315,0.0589505194571449
127.2,0.116123176566367,0.0588699217293772
127.3,0.116046081708717,0.0587894362541538
127.4,0.115969111432523,0.0587090627222629
127.5,0.115892265426008,0.0586288008254353
127.6,0.115815543378455,0.0585486502563377
127.7,0.115738944980201,0.0584686107085703
127.8,0.115662469922635,0.0583886818766596
127.9,0.11558611789819,0.0583088634560582
128,0.115509888600344,0.0582291551431382
128.1,0.115433781723609,0.0581495566351835
128.2,0.115357796963532,0.0580700676303961
128.3,0.115281934016686,0.0579906878278787
128.4,0.11520619258067,0.0579114169276402
128.5,0.1151305723541,0.0578322546305862
128.6,0.11505507303661,0.0577532006385209
128.7,0.114979694328842,0.0576742546541328
128.8,0.114904435932447,0.0575954163810027
128.9,0.114829297550076,0.0575166855235893
129,0.114754278885378,0.0574380617872331
129.1,0.114679379642996,0.0573595448781459
129.2,0.114604599528563,0.0572811345034116
129.3,0.114529938248698,0.0572028303709777
129.4,0.114455395510997,0.0571246321896578
129.5,0.114380971024037,0.0570465396691219
129.6,0.114306664497365,0.0569685525198913
129.7,0.114232475641499,0.0568906704533432
129.8,0.114158404167919,0.056812893181698
129.9,0.114084449789066,0.0567352204180178
130,0.114010612218337,0.0566576518762034
130.1,0.113936891170083,0.0565801872709951
130.2,0.113863286359602,0.0565028263179571
130.3,0.113789797503135,0.0564255687334867
130.4,0.113716424317866,0.0563484142348009
130.5,0.113643166521912,0.056271362539936
130.6,0.113570023834325,0.0561944133677473
130.7,0.113496995975084,0.0561175664378992
130.8,0.113424082665094,0.056040821470865
130.9,0.113351283626179,0.0559641781879244
131,0.113278598581081,0.0558876363111522
131.1,0.113206027253454,0.0558111955634284
131.2,0.113133569367861,0.0557348556684201
131.3,0.113061224649773,0.0556586163505878
131.4,0.112988992825558,0.0555824773351751
131.5,0.112916873622487,0.0555064383482101
131.6,0.11284486676872,0.0554304991164996
131.7,0.112772971993311,0.0553546593676247
131.8,0.112701189026201,0.0552789188299395
131.9,0.112629517598209,0.0552032772325647
132,0.11255795744104,0.0551277343053871
132.1,0.112486508287269,0.0550522897790537
132.2,0.112415169870348,0.0549769433849691
132.3,0.112343941924592,0.0549016948552913
132.4,0.112272824185186,0.0548265439229291
132.5,0.112201816388173,0.0547514903215398
132.6,0.112130918270454,0.0546765337855224
132.7,0.112060129569786,0.0546016740500176
132.8,0.111989450024776,0.0545269108508984
132.9,0.111918879374876,0.0544522439247789
133,0.111848417360384,0.0543776730089947
133.1,0.111778063722438,0.0543031978416147
133.2,0.111707818203012,0.0542288181614262
133.3,0.111637680544913,0.0541545337079385
133.4,0.111567650491778,0.0540803442213758
133.5,0.111497727788073,0.0540062494426789
133.6,0.111427912179084,0.0539322491134918
133.7,0.111358203410918,0.053858342976172
133.8,0.111288601230497,0.0537845307737743
133.9,0.111219105385559,0.0537108122500567
134,0.11114971562465,0.0536371871494727
134.1,0.111080431697122,0.0535636552171707
134.2,0.11101125335313,0.0534902161989844
134.3,0.11094218034363,0.0534168698414412
134.4,0.110873212420376,0.0533436158917459
134.5,0.110804349335912,0.0532704540977879
134.6,0.110735590843575,0.0531973842081311
134.7,0.110666936697487,0.0531244059720156
134.8,0.110598386652555,0.0530515191393509
134.9,0.110529940464468,0.0529787234607133
135,0.110461597889689,0.0529060186873473
135.1,0.110393358685459,0.0528334045711544
135.2,0.110325222609788,0.0527608808646986
135.3,0.110257189421455,0.0526884473211947
135.4,0.110189258880002,0.0526161036945137
135.5,0.110121430745738,0.0525438497391733
135.6,0.110053704779726,0.0524716852103398
135.7,0.109986080743786,0.0523996098638174
135.8,0.109918558400493,0.0523276234560557
135.9,0.109851137513168,0.0522557257441371
136,0.109783817845883,0.0521839164857787
136.1,0.109716599163452,0.0521121954393329
136.2,0.109649481231428,0.0520405623637735
136.3,0.109582463816103,0.0519690170187016
136.4,0.109515546684508,0.0518975591643403
136.5,0.109448729604399,0.0518261885615337
136.6,0.109382012344267,0.0517549049717373
136.7,0.109315394673326,0.0516837081570232
136.8,0.109248876361513,0.0516125978800741
136.9,0.109182457179487,0.0515415739041752
137,0.109116136898625,0.051470635993221
137.1,0.109049915291018,0.0513997839117042
137.2,0.108983792129468,0.0513290174247186
137.3,0.108917767187487,0.0512583362979501
137.4,0.108851840239292,0.05118774029768
137.5,0.108786011059806,0.0511172291907788
137.6,0.108720279424651,0.0510468027447037
137.7,0.108654645110147,0.0509764607274963
137.8,0.108589107893308,0.0509062029077782
137.9,0.108523667551844,0.0508360290547519
138,0.108458323864151,0.0507659389381941
138.1,0.108393076609314,0.0506959323284556
138.2,0.108327925567102,0.0506260089964529
138.3,0.108262870517965,0.0505561687136781
138.4,0.108197911243032,0.0504864112521802
138.5,0.108133047524109,0.0504167363845722
138.6,0.108068279143676,0.0503471438840289
138.7,0.108003605884881,0.0502776335242782
138.8,0.107939027531546,0.0502082050796021
138.9,0.107874543868152,0.0501388583248348
139,0.107810154679849,0.0500695930353592
139.1,0.107745859752444,0.0500004089871004
139.2,0.107681658872402,0.0499313059565284
139.3,0.107617551826847,0.0498622837206527
139.4,0.107553538403552,0.0497933420570204
139.5,0.107489618390942,0.0497244807437153
139.6,0.107425791578089,0.0496556995593486
139.7,0.107362057754712,0.0495869982830659
139.8,0.107298416711172,0.0495183766945353
139.9,0.107234868238468,0.0494498345739531
140,0.107171412128241,0.0493813717020331
140.1,0.107108048172765,0.0493129878600106
140.2,0.107044776164947,0.0492446828296347
140.3,0.106981595898324,0.0491764563931736
140.4,0.106918507167062,0.0491083083333993
140.5,0.106855509765953,0.0490402384335974
140.6,0.106792603490411,0.0489722464775563
140.7,0.106729788136471,0.048904332249571
140.8,0.106667063500788,0.0488364955344346
140.9,0.106604429380631,0.0487687361174392
141,0.106541885573885,0.0487010537843723
141.1,0.106479431879043,0.0486334483215157
141.2,0.10641706809521,0.0485659195156416
141.3,0.106354794022096,0.0484984671540064
141.4,0.106292609460018,0.0484310910243601
141.5,0.10623051420989,0.048363790914926
141.6,0.106168508073231,0.0482965666144172
141.7,0.106106590852153,0.0482294179120178
141.8,0.106044762349367,0.048162344597391
141.9,0.105983022368175,0.0480953464606726
142,0.10592137071247,0.0480284232924683
142.1,0.105859807186732,0.0479615748838525
142.2,0.105798331596031,0.0478948010263635
142.3,0.105736943746015,0.0478281015120078
142.4,0.105675643442921,0.0477614761332453
142.5,0.105614430493558,0.0476949246830013
142.6,0.105553304705318,0.0476284469546534
142.7,0.105492265886166,0.0475620427420332
142.8,0.105431313844639,0.0474957118394221
142.9,0.105370448389847,0.047429454041553
143,0.105309669331467,0.0473632691436025
143.1,0.105248976479743,0.0472971569411935
143.2,0.105188369645483,0.0472311172303865
143.3,0.105127848640058,0.0471651498076852
143.4,0.105067413275399,0.0470992544700279
143.5,0.105007063363995,0.0470334310147865
143.6,0.104946798718889,0.0469676792397656
143.7,0.104886619153681,0.046901998943202
143.8,0.10482652448252,0.0468363899237556
143.9,0.104766514520108,0.0467708519805112
144,0.104706589081691,0.0467053849129816
144.1,0.104646747983062,0.046639988521091
144.2,0.104586991040558,0.0465746626051917
144.3,0.104527318071057,0.0465094069660403
144.4,0.104467728891977,0.0464442214048161
144.5,0.104408223321273,0.0463791057231045
144.6,0.104348801177437,0.0463140597228993
144.7,0.10428946227949,0.0462490832066026
144.8,0.104230206446991,0.046184175977018
144.9,0.104171033500022,0.0461193378373539
145,0.104111943259198,0.0460545685912125
145.1,0.104052935545656,0.0459898680426018
145.2,0.103994010181058,0.045925235995916
145.3,0.103935166987589,0.0458606722559443
145.4,0.10387640578795,0.0457961766278675
145.5,0.103817726405365,0.0457317489172547
145.6,0.103759128663569,0.045667388930059
145.7,0.103700612386813,0.0456030964726174
145.8,0.103642177399862,0.045538871351647
145.9,0.103583823527988,0.0454747133742453
146,0.103525550596974,0.0454106223478859
146.1,0.103467358433108,0.0453465980804171
146.2,0.103409246863183,0.0452826403800576
146.3,0.103351215714495,0.0452187490553973
146.4,0.10329326481484,0.0451549239153937
146.5,0.103235393992515,0.0450911647693705
146.6,0.103177603076312,0.045027471427014
146.7,0.10311989189552,0.0449638436983684
146.8,0.103062260279921,0.0449002813938425
146.9,0.10300470805979,0.0448367843241968
147,0.102947235065889,0.0447733523005483
147.1,0.102889841129471,0.0447099851343645
147.2,0.102832526082274,0.044646682637464
147.3,0.102775289756523,0.0445834446220151
147.4,0.102718131984923,0.0445202709005285
147.5,0.10266105260066,0.0444571612858585
147.6,0.102604051437404,0.0443941155911999
147.7,0.102547128329296,0.044331133630091
147.8,0.102490283110958,0.0442682152163994
147.9,0.102433515617485,0.0442053601643347
148,0.102376825684442,0.044142568288435
148.1,0.102320213147868,0.044079839403568
148.2,0.102263677844269,0.0440171733249323
148.3,0.10220721961062,0.0439545698680483
148.4,0.10215083828436,0.043892028848764
148.5,0.102094533703393,0.0438295500832472
148.6,0.102038305706084,0.0437671333879842
148.7,0.101982154131261,0.0437047785797811
148.8,0.101926078818208,0.0436424854757584
148.9,0.10187007960667,0.0435802538933448
149,0.101814156336844,0.0435180836502862
149.1,0.101758308849383,0.0434559745646332
149.2,0.101702536985392,0.0433939264547447
149.3,0.101646840586427,0.0433319391392829
149.4,0.101591219494492,0.0432700124372139
149.5,0.10153567355204,0.0432081461677997
149.6,0.101480202601971,0.0431463401506045
149.7,0.101424806487626,0.0430845942054865
149.8,0.10136948505279,0.0430229081525966
149.9,0.101314238141692,0.0429612818123783
150,0.101259065598996,0.0428997150055638
150.1,0.101203967269808,0.0428382075531754
150.2,0.101148942999667,0.0427767592765149
150.3,0.101093992634551,0.0427153699971724
150.4,0.101039116020867,0.0426540395370129
150.5,0.100984313005458,0.0425927677181871
150.6,0.100929583435593,0.0425315543631166
150.7,0.100874927158973,0.0424703992945015
150.8,0.100820344023725,0.0424093023353093
150.9,0.100765833878402,0.0423482633087831
151,0.100711396571982,0.0422872820384306
151.1,0.100657031953863,0.0422263583480279
151.2,0.100602739873867,0.0421654920616097
151.3,0.100548520182235,0.0421046830034787
151.4,0.100494372729625,0.0420439309981947
151.5,0.100440297367114,0.0419832358705739
151.6,0.100386293946193,0.0419225974456878
151.7,0.100332362318765,0.0418620155488635
151.8,0.100278502337149,0.0418014900056768
151.9,0.100224713854073,0.0417410206419534
152,0.100170996722674,0.0416806072837653
152.1,0.100117350796498,0.0416202497574312
152.2,0.100063775929497,0.0415599478895088
152.3,0.100010271976029,0.0414997015068003
152.4,0.0999568387908548,0.0414395104363435
152.5,0.099903476229137,0.0413793745054127
152.6,0.0998501841464416,0.0413192935415165
152.7,0.0997969623987312,0.0412592673723999
152.8,0.0997438108423685,0.0411992958260276
152.9,0.099690729334112,0.0411393787306031
153,0.0996377177311169,0.0410795159145503
153.1,0.09958477589093,0.041019707206514
153.2,0.0995319036714927,0.0409599524353679
153.3,0.0994791009311361,0.0409002514301977
153.4,0.0994263675285827,0.04084060402031
153.5,0.0993737033229431,0.0407810100352259
153.6,0.099321108173714,0.0407214693046801
153.7,0.0992685819407788,0.0406619816586147
153.8,0.0992161244844057,0.0406025469271857
153.9,0.0991637356652454,0.0405431649407485
154,0.09911141534433,0.0404838355298715
154.1,0.0990591633830737,0.0404245585253217
154.2,0.0990069796432678,0.0403653337580626
154.3,0.098954863987084,0.040306161059259
154.4,0.0989028162770673,0.0402470402602725
154.5,0.0988508363761407,0.0401879711926566
154.6,0.0987989241476003,0.0401289536881574
154.7,0.0987470794551139,0.0400699875787093
154.8,0.0986953021627227,0.0400110726964366
154.9,0.0986435921348362,0.039952208873642
155,0.0985919492362332,0.0398933959428209
155.1,0.0985403733320604,0.0398346337366425
155.2,0.098488864287831,0.0397759220879567
155.3,0.0984374219694218,0.0397172608297903
155.4,0.0983860462430766,0.0396586497953447
155.5,0.0983347369753978,0.0396000888179908
155.6,0.0982834940333511,0.0395415777312722
155.7,0.0982323172842629,0.0394831163689031
155.8,0.0981812065958171,0.0394247045647549
155.9,0.0981301618360559,0.0393663421528704
156,0.0980791828733775,0.0393080289674501
156.1,0.0980282695765357,0.039249764842854
156.2,0.0979774218146387,0.039191549613601
156.3,0.0979266394571454,0.0391333831143622
156.4,0.097875922373869,0.0390752651799615
156.5,0.0978252704349713,0.0390171956453745
156.6,0.0977746835109633,0.0389591743457248
156.7,0.097724161472705,0.0389012011162802
156.8,0.0976737041914024,0.0388432757924555
156.9,0.0976233115386066,0.0387853982098034
157,0.0975729833862151,0.0387275682040195
157.1,0.097522719606466,0.0386697856109315
157.2,0.0974725200719423,0.0386120502665067
157.3,0.0974223846555659,0.038554362006844
157.4,0.0973723132305989,0.0384967206681706
157.5,0.0973223056706429,0.038439126086845
157.6,0.0972723618496362,0.0383815780993492
157.7,0.0972224816418541,0.0383240765422894
157.8,0.0971726649219062,0.0382666212523914
157.9,0.0971229115647381,0.0382092120665053
158,0.0970732214456253,0.0381518488215935
158.1,0.0970235944401783,0.0380945313547345
158.2,0.096974030424337,0.0380372595031169
158.3,0.0969245292743698,0.0379800331040468
158.4,0.0968750908668763,0.0379228519949273
158.5,0.0968257150787811,0.0378657160132753
158.6,0.0967764017873364,0.0378086249967087
158.7,0.0967271508701196,0.0377515787829417
158.8,0.0966779622050313,0.0376945772097921
158.9,0.0966288356702962,0.0376376201151736
159,0.0965797711444608,0.0375807073370938
159.1,0.0965307685063921,0.0375238387136498
159.2,0.0964818276352777,0.0374670140830271
159.3,0.0964329484106224,0.037410233283504
159.4,0.0963841307122512,0.0373534961534353
159.5,0.0963353744203031,0.0372968025312649
159.6,0.096286679415235,0.0372401522555119
159.7,0.0962380455778163,0.0371835451647762
159.8,0.0961894727891316,0.0371269810977272
159.9,0.0961409609305771,0.0370704598931169
160,0.0960925098838604,0.0370139813897557
160.1,0.0960441195309995,0.0369575454265314
160.2,0.0959957897543234,0.0369011518423899
160.3,0.095947520436466,0.0368448004763458
160.4,0.0958993114603716,0.0367884911674738
160.5,0.0958511627092904,0.0367322237549021
160.6,0.0958030740667758,0.0366759980778192
160.7,0.0957550454166875,0.0366198139754649
160.8,0.0957070766431881,0.0365636712871308
160.9,0.095659167630742,0.0365075698521534
161,0.0956113182641154,0.0364515095099215
161.1,0.0955635284283744,0.036395490099861
161.2,0.0955157980088848,0.0363395114614418
161.3,0.0954681268913095,0.0362835734341713
161.4,0.0954205149616114,0.0362276758575931
161.5,0.0953729621060465,0.0361718185712855
161.6,0.0953254682111692,0.036116001414852
161.7,0.0952780331638254,0.0360602242279315
161.8,0.0952306568511573,0.0360044868501844
161.9,0.0951833391605973,0.0359487891212956
162,0.0951360799798701,0.0358931308809662
162.1,0.0950888791969921,0.0358375119689241
162.2,0.0950417367002676,0.0357819322249039
162.3,0.0949946523782914,0.0357263914886568
162.4,0.0949476261199438,0.0356708895999436
162.5,0.0949006578143941,0.0356154263985329
162.6,0.0948537473510957,0.0355600017241977
162.7,0.0948068946197883,0.0355046154167089
162.8,0.0947600995104948,0.0354492673158466
162.9,0.0947133619135212,0.0353939572613774
163,0.0946666817194575,0.0353386850930689
163.1,0.094620058819171,0.0352834506506766
163.2,0.0945734931038134,0.0352282537739457
163.3,0.0945269844648135,0.0351730943026069
163.4,0.0944805327938798,0.0351179720763734
163.5,0.0944341379829972,0.0350628869349414
163.6,0.0943877999244284,0.0350078387179815
163.7,0.0943415185107115,0.0349528272651396
163.8,0.0942952936346601,0.0348978524160369
163.9,0.0942491251893607,0.0348429140102582
164,0.0942030130681739,0.0347880118873612
164.1,0.0941569571647323,0.0347331458868613
164.2,0.0941109573729393,0.0346783158482379
164.3,0.0940650135869701,0.034623521610926
164.4,0.0940191257012695,0.0345687630143188
164.5,0.0939732936105489,0.0345140398977572
164.6,0.0939275172097909,0.0344593521005341
164.7,0.0938817963942419,0.0344046994618886
164.8,0.0938361310594174,0.0343500818210006
164.9,0.0937905211010968,0.0342954990169914
165,0.0937449664153236,0.0342409508889212
165.1,0.0936994668984059,0.0341864372757825
165.2,0.0936540224469141,0.0341319580165026
165.3,0.0936086329576804,0.0340775129499256
165.4,0.0935632983277988,0.0340231019148355
165.5,0.0935180184546242,0.0339687247499327
165.6,0.0934727932357687,0.0339143812938312
165.7,0.0934276225691053,0.0338600713850674
165.8,0.0933825063527626,0.0338057948620888
165.9,0.0933374444851291,0.0337515515632505
166,0.0932924368648466,0.0336973413268171
166.1,0.0932474833908148,0.0336431639909542
166.2,0.0932025839621858,0.0335890193937291
166.3,0.093157738478366,0.0335349073731022
166.4,0.0931129468390156,0.0334808277669337
166.5,0.0930682089440467,0.0334267804129681
166.6,0.0930235246936224,0.0333727651488393
166.7,0.0929788939881557,0.0333187818120661
166.8,0.0929343167283104,0.0332648302400482
166.9,0.0928897928149995,0.0332109102700589
167,0.0928453221493822,0.0331570217392467
167.1,0.0928009046328675,0.0331031644846324
167.2,0.0927565401671102,0.0330493383431013
167.3,0.09271222865401,0.0329955431514059
167.4,0.0926679699957118,0.032941778746152
167.5,0.0926237640946061,0.0328880449638089
167.6,0.0925796108533254,0.0328343416406961
167.7,0.0925355101747468,0.0327806686129808
167.8,0.0924914619619871,0.0327270257166799
167.9,0.0924474661184054,0.0326734127876507
168,0.0924035225476018,0.0326198296615888
168.1,0.0923596311534153,0.0325662761740277
168.2,0.0923157918399244,0.0325127521603288
168.3,0.092272004511445,0.0324592574556852
168.4,0.092228269072531,0.0324057918951092
168.5,0.0921845854279738,0.0323523553134397
168.6,0.0921409534827986,0.0322989475453267
168.7,0.0920973731422677,0.03224556842524
168.8,0.0920538443118784,0.0321922177874515
168.9,0.0920103668973589,0.0321388954660422
169,0.0919669408046736,0.0320856012948944
169.1,0.0919235659400173,0.0320323351076869
169.2,0.0918802422098169,0.0319790967378934
169.3,0.0918369695207307,0.0319258860187751
169.4,0.0917937477796463,0.0318727027833841
169.5,0.0917505768936807,0.031819546864549
169.6,0.09170745677018,0.0317664180948773
169.7,0.0916643873167197,0.0317133163067528
169.8,0.0916213684410993,0.0316602413323269
169.9,0.0915784000513474,0.0316071930035142
170,0.0915354820557184,0.031554171151998
170.1,0.0914926143626907,0.0315011756092094
170.2,0.091449796880968,0.0314482062063389
170.3,0.0914070295194779,0.0313952627743238
170.4,0.0913643121873696,0.0313423451438451
170.5,0.0913216447940178,0.0312894531453262
170.6,0.091279027249016,0.0312365866089235
170.7,0.0912364594621795,0.0311837453645244
170.8,0.0911939413435449,0.0311309292417447
170.9,0.0911514728033676,0.0310781380699268
171,0.091109053752122,0.0310253716781229
171.1,0.0910666841005012,0.0309726298951017
171.2,0.0910243637594159,0.0309199125493452
171.3,0.0909820926399941,0.030867219469031
171.4,0.0909398706535791,0.0308145504820459
171.5,0.0908976977117303,0.0307619054159627
171.6,0.0908555737262223,0.0307092840980525
171.7,0.0908134986090454,0.0306566863552654
171.8,0.0907714722724002,0.0306041120142354
171.9,0.0907294946287042,0.0305515609012696
172,0.0906875655905834,0.0304990328423486
172.1,0.0906456850708786,0.030446527663121
172.2,0.0906038529826405,0.0303940451888896
172.3,0.0905620692391307,0.0303415852446177
172.4,0.0905203337538191,0.0302891476549185
172.5,0.0904786464403873,0.0302367322440518
172.6,0.090437007212723,0.0301843388359178
172.7,0.0903954159849222,0.0301319672540497
172.8,0.0903538726712899,0.0300796173216145
172.9,0.0903123771863355,0.0300272888614019
173,0.090270929444776,0.0299749816958226
173.1,0.0902295293615328,0.0299226956468979
173.2,0.0901881768517326,0.0298704305362628
173.3,0.0901468718307052,0.0298181861851529
173.4,0.0901056142139857,0.0297659624144004
173.5,0.0900644039173105,0.0297137590444308
173.6,0.0900232408566188,0.0296615758952581
173.7,0.0899821249480513,0.0296094127864738
173.8,0.0899410561079502,0.0295572695372458
173.9,0.0899000342528576,0.0295051459663122
174,0.0898590592995154,0.0294530418919756
174.1,0.0898181311648655,0.0294009571320906
174.2,0.0897772497660471,0.0293488915040669
174.3,0.0897364150203991,0.0292968448248638
174.4,0.089695626845456,0.0292448169109738
174.5,0.0896548851589508,0.0291928075784223
174.6,0.0896141898788111,0.0291408166427681
174.7,0.089573540923162,0.0290888439190862
174.8,0.0895329382103216,0.0290368892219692
174.9,0.089492381658805,0.0289849523655102
175,0.0894518711873183,0.0289330331633154
175.1,0.0894114067147633,0.0288811314284791
175.2,0.0893709881602331,0.0288292469735853
175.3,0.089330615443013,0.0287773796107011
175.4,0.0892902884825811,0.0287255291513677
175.5,0.0892500071986056,0.0286736954065973
175.6,0.0892097715109443,0.0286218781868592
175.7,0.0891695813396469,0.0285700773020852
175.8,0.0891294366049512,0.0285182925616459
175.9,0.0890893372272826,0.0284665237743599
176,0.0890492831272574,0.0284147707484751
176.1,0.0890092742256764,0.0283630332916687
176.2,0.0889693104435302,0.0283113112110368
176.3,0.0889293917019946,0.0282596043130858
176.4,0.0888895179224307,0.0282079124037268
176.5,0.088849689026386,0.0281562352882733
176.6,0.0888099049355926,0.0281045727714194
176.7,0.0887701655719673,0.0280529246572462
176.8,0.0887304708576091,0.0280012907492091
176.9,0.088690820714802,0.0279496708501282
177,0.0886512150660114,0.0278980647621853
177.1,0.0886116538338857,0.0278464722869056
177.2,0.0885721369412537,0.0277948932251655
177.3,0.0885326643111266,0.0277433273771675
177.4,0.0884932358666953,0.027691774542445
177.5,0.0884538515313305,0.0276402345198496
177.6,0.088414511228583,0.0275887071075352
177.7,0.0883752148821818,0.0275371921029696
177.8,0.0883359624160345,0.0274856893028982
177.9,0.0882967537542271,0.0274341985033585
178,0.0882575888210218,0.0273827194996618
178.1,0.0882184675408589,0.0273312520863821
178.2,0.0881793898383531,0.0272797960573496
178.3,0.0881403556382981,0.0272283512056481
178.4,0.0881013648656588,0.0271769173235943
178.5,0.0880624174455775,0.027125494202737
178.6,0.0880235133033699,0.0270740816338408
178.7,0.0879846523645258,0.0270226794068865
178.8,0.0879458345547076,0.0269712873110502
178.9,0.0879070597997513,0.0269199051347009
179,0.0878683280256633,0.0268685326653914
179.1,0.0878296391586238,0.0268171696898416
179.2,0.087790993124983,0.0267658159939304
179.3,0.0877523898512625,0.0267144713626948
179.4,0.087713829264152,0.0266631355803092
179.5,0.087675311290514,0.0266118084300732
179.6,0.0876368358573777,0.0265604896944126
179.7,0.0875984028919423,0.0265091791548608
179.8,0.0875600123215745,0.0264578765920462
179.9,0.0875216640738089,0.0264065817856862
180,0.0874833580763479,0.0263552945145762
180.1,0.0874450942570597,0.0263040145565725
180.2,0.0874068725439796,0.0262527416885899
180.3,0.0873686928653079,0.0262014756865803
180.4,0.0873305551494102,0.0261502163255283
180.5,0.0872924593248173,0.0260989633794375
180.6,0.0872544053202252,0.0260477166213217
180.7,0.0872163930644919,0.02599647582318
180.8,0.0871784224866398,0.0259452407560072
180.9,0.0871404935158541,0.0258940111897594
181,0.0871026060814823,0.0258427868933534
181.1,0.0870647601130343,0.0257915676346485
181.2,0.0870269555401806,0.0257403531804413
181.3,0.086989192292754,0.0256891432964475
181.4,0.0869514703007459,0.0256379377472822
181.5,0.0869137894943107,0.0255867362964624
181.6,0.0868761498037587,0.025535538706381
181.7,0.0868385511595633,0.0254843447382961
181.8,0.0868009934923535,0.0254331541523203
181.9,0.0867634767329191,0.0253819667074042
182,0.0867260008122044,0.025330782161322
182.1,0.086688565661315,0.0252796002706562
182.2,0.0866511712115103,0.0252284207907869
182.3,0.086613817394208,0.0251772434758768
182.4,0.08657650414098,0.0251260680788482
182.5,0.0865392313835558,0.0250748943513801
182.6,0.0865019990538194,0.0250237220438846
182.7,0.0864648070838078,0.0249725509054935
182.8,0.0864276554057151,0.0249213806840445
182.9,0.0863905439518862,0.024870211126061
183,0.0863534726548215,0.0248190419767442
183.1,0.0863164414471735,0.0247678729799424
183.2,0.086279450261747,0.0247167038781518
183.3,0.0862424990314994,0.024665534412487
183.4,0.0862055876895385,0.0246143643226673
183.5,0.0861687161691253,0.0245631933470079
183.6,0.0861318844036694,0.0245120212223856
183.7,0.0860950923267322,0.0244608476842349
183.8,0.086058339872024,0.0244096724665287
183.9,0.0860216269734056,0.0243584953017483
184,0.0859849535648857,0.0243073159208877
184.1,0.0859483195806222,0.0242561340534066
184.2,0.0859117249549206,0.0242049494272383
184.3,0.0858751696222353,0.0241537617687458
184.4,0.0858386535171675,0.0241025708027295
184.5,0.0858021765744648,0.0240513762523797
184.6,0.085765738729022,0.0240001778392789
184.7,0.0857293399158791,0.0239489752833655
184.8,0.0856929800702229,0.0238977683029224
184.9,0.0856566591273849,0.0238465566145525
185,0.0856203770228409,0.023795339933162
185.1,0.0855841336922135,0.0237441179719375
185.2,0.0855479290712656,0.0236928904423123
185.3,0.0855117630959073,0.0236416570539666
185.4,0.0854756357021886,0.0235904175147837
185.5,0.0854395468263058,0.0235391715308396
185.6,0.0854034964045952,0.0234879188063775
185.7,0.0853674843735358,0.023436659043786
185.8,0.0853315106697482,0.0233853919435699
185.9,0.0852955752299944,0.0233341172043222
186,0.0852596779911776,0.0232828345227225
186.1,0.0852238188903408,0.023231543593488
186.2,0.0851879978646667,0.0231802441093502
186.3,0.0851522148514786,0.0231289357610473
186.4,0.0851164697882378,0.0230776182372788
186.5,0.0850807626125468,0.0230262912246932
186.6,0.0850450932621436,0.0229749544078497
186.7,0.085009461674907,0.0229236074691989
186.8,0.0849738677888506,0.0228722500890515
186.9,0.0849383115421288,0.0228208819455563
187,0.0849027928730303,0.0227695027146634
187.1,0.0848673117199809,0.0227181120700972
187.2,0.0848318680215433,0.022666709683333
187.3,0.0847964617164151,0.0226152952235628
187.4,0.0847610927434308,0.0225638683576634
187.5,0.0847257610415579,0.0225124287501705
187.6,0.0846904665498993,0.0224609760632441
187.7,0.0846552092076931,0.0224095099566367
187.8,0.0846199889543108,0.0223580300876676
187.9,0.0845848057292574,0.0223065361111731
188,0.0845496594721703,0.0222550276794979
188.1,0.0845145501228212,0.022203504442439
188.2,0.0844794776211132,0.0221519660472316
188.3,0.0844444419070812,0.0221004121384914
188.4,0.0844094429208921,0.0220488423582009
188.5,0.084374480602846,0.0219972563456601
188.6,0.0843395548933708,0.0219456537374558
188.7,0.084304665733027,0.0218940341674222
188.8,0.0842698130625049,0.0218423972666001
188.9,0.084234996822625,0.0217907426632097
189,0.0842002169543363,0.0217390699825985
189.1,0.0841654733987186,0.0216873788472055
189.2,0.0841307660969785,0.0216356688765302
189.3,0.0840960949904536,0.0215839396870828
189.4,0.0840614600206074,0.0215321908923337
189.5,0.0840268611290319,0.0214804221026904
189.6,0.0839922982574468,0.0214286329254463
189.7,0.0839577713476986,0.0213768229647338
189.8,0.0839232803417607,0.0213249918214795
189.9,0.0838888251817324,0.021273139093363
190,0.0838544058098396,0.0212212643747704
190.1,0.0838200221684337,0.0211693672567488
190.2,0.0837856741999912,0.0211174473269452
190.3,0.0837513618471137,0.0210655041695833
190.4,0.0837170850525273,0.0210135373653898
190.5,0.0836828437590826,0.020961546491555
190.6,0.0836486379097546,0.020909531121682
190.7,0.0836144674476403,0.0208574908257377
190.8,0.0835803323159628,0.020805425169989
190.9,0.0835462324580652,0.020753333716957
191,0.0835121678174152,0.0207012160253634
191.1,0.0834781383376013,0.0206490716500649
191.2,0.0834441439623346,0.0205969001420141
191.3,0.0834101846354491,0.0205447010481816
191.4,0.083376260300898,0.0204924739115102
191.5,0.0833423709027568,0.0204402182708482
191.6,0.0833085163852209,0.0203879336608991
191.7,0.0832746966926058,0.0203356196121346
191.8,0.0832409117693483,0.0202832756507658
191.9,0.083207161560004,0.020230901298654
192,0.0831734460092471,0.020178496073244
192.1,0.0831397650618713,0.0201260594875192
192.2,0.08310611866279,0.0200735910499047
192.3,0.0830725067570343,0.0200210902642233
192.4,0.0830389292897524,0.0199685566296067
192.5,0.0830053862062107,0.0199159896404334
192.6,0.082971877451794,0.0198633887862465
192.7,0.082938402972003,0.0198107535516862
192.8,0.0829049627124559,0.0197580834164171
192.9,0.0828715566188864,0.0197053778550357
193,0.0828381846371457,0.0196526363369987
193.1,0.0828048467131998,0.0195998583265483
193.2,0.0827715427931305,0.0195470432826216
193.3,0.0827382728231342,0.0194941906587682
193.4,0.0827050367495242,0.0194412999030604
193.5,0.0826718345187253,0.0193883704580212
193.6,0.0826386660772787,0.0193354017605069
193.7,0.0826055313718403,0.0192823932416482
193.8,0.0825724303491765,0.0192293443267375
193.9,0.0825393629561697,0.0191762544351231
194,0.082506329139815,0.0191231229801529
194.1,0.0824733288472198,0.019069949369029
194.2,0.0824403620256035,0.019016733002735
194.3,0.0824074286222985,0.0189634732759317
194.4,0.0823745285847488,0.0189101695768318
194.5,0.0823416618605094,0.0188568212871259
194.6,0.0823088283972468,0.0188034277818368
194.7,0.0822760281427388,0.0187499884292309
194.8,0.0822432610448743,0.0186965025907018
194.9,0.0822105270516511,0.0186429696206535
195,0.0821778261111782,0.0185893888663622
195.1,0.0821451581716742,0.0185357596678841
195.2,0.0821125231814662,0.0184820813579127
195.3,0.0820799210889914,0.018428353261658
195.4,0.0820473518427972,0.0183745746967109
195.5,0.0820148153915366,0.0183207449729245
195.6,0.0819823116839722,0.018266863392256
195.7,0.0819498406689767,0.0182129292486535
195.8,0.0819174022955268,0.0181589418278954
195.9,0.0818849965127101,0.018104900407454
196,0.0818526232697192,0.0180508042563493
196.1,0.081820282515854,0.0179966526349926
196.2,0.0817879742005217,0.0179424447950299
196.3,0.0817556982732349,0.0178881799792018
196.4,0.0817234546836134,0.0178338574211457
196.5,0.081691243381381,0.0177794763452753
196.6,0.0816590643163691,0.0177250359665725
196.7,0.0816269174385122,0.0176705354904376
196.8,0.0815948026978517,0.0176159741125035
196.9,0.0815627200445314,0.0175613510184497
197,0.0815306694288025,0.017506665383832
197.1,0.081498650801017,0.0174519163738741
197.2,0.081466664111633,0.0173971031432821
197.3,0.081434709311211,0.0173422248360484
197.4,0.0814027863504154,0.0172872805852465
197.5,0.0813708951800138,0.0172322695128088
197.6,0.0813390357508749,0.017177190729325
197.7,0.0813072080139723,0.0171220433338306
197.8,0.0812754119203802,0.0170668264135579
197.9,0.0812436474212742,0.0170115390437327
198,0.0812119144679332,0.0169561802873142
198.1,0.0811802130117366,0.0169007491947682
198.2,0.0811485430041649,0.0168452448038226
198.3,0.0811169043967999,0.0167896661391915
198.4,0.0810852971413235,0.0167340122123372
198.5,0.0810537211895173,0.0166782820211912
198.6,0.0810221764932651,0.0166224745498875
198.7,0.0809906630045488,0.0165665887684667
198.8,0.0809591806754492,0.0165106236326063
198.9,0.0809277294581483,0.0164545780833144
199,0.0808963093049263,0.0163984510466108
199.1,0.0808649201681621,0.0163422414332516
199.2,0.0808335620003323,0.0162859481383777
199.3,0.0808022347540127,0.0162295700411967
199.4,0.080770938381878,0.0161731060046412
199.5,0.080739672836699,0.01611655487503
199.6,0.0807084380713442,0.016059915481693
199.7,0.0806772340387801,0.0160031866366378
199.8,0.0806460606920696,0.0159463671341431
199.9,0.0806149179843731,0.0158894557503777
200,0.0805838058689462,0.0158324512430175
200.1,0.0805527242991408,0.0157753523508146
200.2,0.0805216732284074,0.0157181577932041
200.3,0.0804906526102886,0.0156608662698514
200.4,0.080459662398425,0.0156034764602029
200.5,0.0804287025465512,0.015545987023053
200.6,0.0803977730084967,0.0154883965960545
200.7,0.0803668737381867,0.0154307037952305
200.8,0.0803360046896411,0.0153729072144947
200.9,0.0803051658169719,0.0153150054251194
201,0.0802743570743878,0.0152569969752226
201.1,0.0802435784161888,0.0151988803892071
201.2,0.0802128297967707,0.0151406541672163
201.3,0.0801821111706209,0.0150823167845329
201.4,0.0801514224923211,0.0150238666910125
201.5,0.0801207637165447,0.0149653023104538
201.6,0.0800901347980584,0.0149066220399579
201.7,0.0800595356917215,0.0148478242492862
201.8,0.0800289663524838,0.0147889072801964
201.9,0.0799984267353889,0.0147298694457222
202,0.0799679167955707,0.0146707090294812
202.1,0.0799374364882552,0.0146114242849179
202.2,0.0799069857687586,0.0145520134345553
202.3,0.07987656459249,0.0144924746691917
202.4,0.0798461729149466,0.0144328061471007
202.5,0.0798158106917187,0.0143730059931758
202.6,0.079785477878484,0.0143130722980713
202.7,0.0797551744310126,0.0142530031173031
202.8,0.0797249003051637,0.0141927964703203
202.9,0.0796946554568845,0.0141324503395351
203,0.0796644398422137,0.0140719626693454
203.1,0.079634253417278,0.0140113313651039
203.2,0.0796040961382929,0.0139505542920358
203.3,0.079573967961563,0.0138896292741712
203.4,0.079543868843481,0.0138285540931875
203.5,0.0795137987405271,0.0137673264872205
203.6,0.0794837576092704,0.0137059441496695
203.7,0.0794537454063676,0.0136444047279056
203.8,0.0794237620885628,0.0135827058219738
203.9,0.0793938076126877,0.0135208449832274
204,0.0793638819356592,0.0134588197129244
204.1,0.0793339850144839,0.0133966274607516
204.2,0.0793041168062524,0.0133342656233159
204.3,0.079274277268144,0.0132717315425697
204.4,0.0792444663574228,0.0132090225041588
204.5,0.0792146840314389,0.0131461357357479
204.6,0.0791849302476277,0.0130830684052325
204.7,0.0791552049635114,0.0130198176189214
204.8,0.0791255081366975,0.0129563804196045
204.9,0.0790958397248771,0.0128927537845971
205,0.0790661996858267,0.0128289346236512
205.1,0.0790365879774086,0.012764919776832
205.2,0.0790070045575693,0.0127007060122593
205.3,0.0789774493843374,0.0126362900237883
205.4,0.078947922415828,0.01257166842858
205.5,0.0789184236102389,0.0125068377645804
205.6,0.0788889529258517,0.0124417944878644
205.7,0.0788595103210314,0.0123765349699184
205.8,0.0788300957542263,0.0123110554947322
205.9,0.0788007091839671,0.0122453522558346
206,0.0787713505688685,0.0121794213531509
206.1,0.0787420198676253,0.0121132587897358
206.2,0.0787127170390177,0.0120468604683669
206.3,0.0786834420419063,0.0119802221879655
206.4,0.0786541948352347,0.011913339639848
206.5,0.0786249753780261,0.0118462084038725
206.6,0.0785957836293868,0.0117788239442522
206.7,0.0785666195485048,0.0117111816053639
206.8,0.0785374830946487,0.011643276607188
206.9,0.0785083742271672,0.0115751040406322
207,0.0784792929054912,0.0115066588625769
207.1,0.0784502390891306,0.0114379358906851
207.2,0.0784212127376772,0.0113689297979583
207.3,0.0783922138108008,0.0112996351070118
207.4,0.0783632422682539,0.0112300461840722
207.5,0.0783342980698656,0.0111601572326022
207.6,0.0783053811755478,0.0110899622867055
207.7,0.0782764915452882,0.0110194552040477
207.8,0.0782476291391565,0.0109486296585187
207.9,0.0782187939172992,0.0108774791324
208,0.0781899858399447,0.0108059969081538
208.1,0.0781612048673953,0.010734176059755
208.2,0.0781324509600343,0.0106620094435062
208.3,0.0781037240783251,0.010589489688357
208.4,0.0780750241828046,0.0105166091856383
208.5,0.07804635123409,0.0104433600782046
208.6,0.0780177051928765,0.0103697342489797
208.7,0.0779890860199356,0.0102957233087018
208.8,0.0779604936761159,0.0102213185830325
208.9,0.0779319281223438,0.010146511098825
209,0.0779033893196217,0.0100712915695145
209.1,0.0778748772290295,0.00999565037963215
209.2,0.0778463918117221,0.00991957756824217
209.3,0.0778179330289317,0.00984306281141168
209.4,0.0777895008419661,0.00976609540338821
209.5,0.07776109521221,0.00968866423661353
209.6,0.0777327161011222,0.00961075778030885
209.7,0.077704363470237,0.00953236405763213
209.8,0.0776760372811659,0.00945347062117051
209.9,0.0776477374955934,0.00937406452671282
210,0.0776194640752796,0.00929413230510717
210.1,0.0775912169820601,0.00921365993203394
210.2,0.0775629961778449,0.00913263279554689
210.3,0.0775348016246155,0.00905103566107102
210.4,0.0775066332844325,0.00896885263370669
210.5,0.0774784911194265,0.00888606711762762
210.6,0.0774503750918039,0.00880266177208685
210.7,0.0774222851638444,0.00871861846390987
210.8,0.0773942212978997,0.00863391821600063
210.9,0.0773661834563977,0.00854854115145416
211,0.0773381716018359,0.00846246643289935
211.1,0.0773101856967881,0.00837567219636592
211.2,0.0772822257038988,0.00828813547932575
211.3,0.0772542915858848,0.00819983214202023
211.4,0.077226383305537,0.00811073678148682
211.5,0.0771985008257168,0.00802082263730497
211.6,0.0771706441093586,0.00793006148813424
211.7,0.0771428131194678,0.0078384235379073
211.8,0.0771150078191229,0.00774587729040874
211.9,0.0770872281714727,0.00765238941063807
212,0.0770594741397375,0.00755792457148551
212.1,0.0770317456872088,0.00746244528339365
212.2,0.0770040427772498,0.00736591170501844
212.3,0.076976365373293,0.0072682814319833
212.4,0.0769487134388427,0.00716950926061752
212.5,0.0769210869374746,0.00706954692301592
212.6,0.0768934858328321,0.00696834278899879
212.7,0.0768659100886308,0.00686584152976455
212.8,0.0768383596686546,0.00676198373712348
212.9,0.0768108345367596,0.00665670549074496
213,0.0767833346568689,0.00654993786479696
213.1,0.0767558599929771,0.00644160636289115
213.2,0.0767284105091462,0.00633163026849187
213.3,0.0767009861695096,0.00621992189464505
213.4,0.0766735869382662,0.00610638571330641
213.5,0.0766462127796877,0.00599091733990378
213.6,0.0766188636581119,0.00587340234235032
213.7,0.076591539537946,0.00575371483621639
213.8,0.0765642403836644,0.00563171581702568
213.9,0.0765369661598106,0.00550725116707586
214,0.0765097168309957,0.00538014925547302
214.1,0.0764824923618992,0.0052502180253498
214.2,0.0764552927172671,0.00511724142746797
214.3,0.076428117861914,0.00498097501167395
214.4,0.0764009677607208,0.00484114041969728
214.5,0.0763738423786351,0.00469741842500295
214.6,0.0763467416806735,0.00454944002191783
214.7,0.0763196656319187,0.00439677485151022
214.8,0.0762926141975182,0.00423891592149702
214.9,0.0762655873426882,0.00407525905869585
215,0.07623858503271,0.0039050746887027
215.1,0.0762116072329316,0.00372746812216743
215.2,0.0761846539087676,0.00354132205066658
215.3,0.0761577250256955,0.00334521042253262
215.4,0.0761308205492643,0.0031372640916598
215.5,0.0761039404450818,0.00291495045848852
215.6,0.0760770846788258,0.00267468840188844
215.7,0.0760502532162375,0.0024111172310607
215.8,0.0760234460231235,0.00211554145755775
215.9,0.0759966630653555,0.00177201604103552
216,0.07596990430887,0.00134426806127775
216.1,0.0759431697196673,0.000690331608637513

